Wasserstein Adversarial Transformer for Cloud Workload Prediction

Predictive Virtual Machine (VM) auto-scaling is a promising technique to optimize cloud applications operating costs and performance. Understanding the job arrival rate is crucial for accurately predicting future changes in cloud workloads and proactively provisioning and de-provisioning VMs for hosting the applications. However, developing a model that accurately predicts cloud workload changes is extremely challenging due to the dynamic nature of cloud workloads. Long-Short-Term-Memory (LSTM) models have been developed for cloud workload prediction. Unfortunately, the state-of-the-art LSTM model leverages recurrences to predict, which naturally adds complexity and increases the inference overhead as input sequences grow longer. To develop a cloud workload prediction model with high accuracy and low inference overhead, this work presents a novel time-series forecasting model called WGAN-gp Transformer, inspired by the Transformer network and improved Wasserstein-GANs. The proposed method adopts a Transformer network as a generator and a multi-layer perceptron as a critic. The extensive evaluations with real-world workload traces show WGAN-gp Transformer achieves 5 times faster inference time with up to 5.1 percent higher prediction accuracy against the state-of-the-art approach. We also apply WGAN-gp Transformer to auto-scaling mechanisms on Google cloud platforms, and the WGAN-gp Transformer-based auto-scaling mechanism outperforms the LSTM-based mechanism by significantly reducing VM over-provisioning and under-provisioning rates.

==> data/Google_Data_Extract-30.csv <==
Index,Time,JobCount
1,1,814067
2,2,756857
3,3,791475
4,4,814082
5,5,768149
6,6,901935
7,7,818528
8,8,759999
9,9,780847
10,10,787812
11,11,683155
12,12,758866
13,13,752856
14,14,777527
15,15,921718
16,16,863107
17,17,843886
18,18,797607
19,19,823054
20,20,772353
21,21,854193
22,22,858822
23,23,693187
24,24,833731
25,25,834537
26,26,910839
27,27,782706
28,28,821579
29,29,936088
30,30,812857
31,31,864095
32,32,862097
33,33,721175
34,34,812362
35,35,772286
36,36,789821
37,37,843888
38,38,821045
39,39,802574
40,40,874419
41,41,806832
42,42,687764
43,43,812752
44,44,818443
45,45,688436
46,46,798298
47,47,761555
48,48,750400
49,49,876472
50,50,819266
51,51,819221
52,52,667241
53,53,779269
54,54,684190
55,55,773566
56,56,895554
57,57,833836
58,58,783558
59,59,842932
60,60,837694
61,61,990687
62,62,758943
63,63,802024
64,64,781685
65,65,660646
66,66,735522
67,67,732272
68,68,620790
69,69,778268
70,70,673963
71,71,768659
72,72,825108
73,73,733219
74,74,656671
75,75,749897
76,76,713526
77,77,581621
78,78,675420
79,79,678043
80,80,688868
81,81,701824
82,82,745902
83,83,929061
84,84,728570
85,85,829200
86,86,824765
87,87,754616
88,88,760518
89,89,711150
90,90,746931
91,91,754433
92,92,769129
93,93,769111
94,94,892501
95,95,685410
96,96,610644
97,97,679109
98,98,720583
99,99,585957
100,100,705467
101,101,728406
102,102,726537
103,103,687928
104,104,658714
105,105,787432
106,106,796996
107,107,749162
108,108,639855
109,109,733937
110,110,766322
111,111,703543
112,112,685153
113,113,820877
114,114,685025
115,115,730541
116,116,1031384
117,117,706118
118,118,615722
119,119,683999
120,120,689444
121,121,704265
122,122,693738
123,123,646314
124,124,714010
125,125,717547
126,126,648899
127,127,925025
128,128,746968
129,129,768652
130,130,641464
131,131,729339
132,132,712176
133,133,692827
134,134,706694
135,135,704351
136,136,734553
137,137,836773
138,138,750775
139,139,698561
140,140,772363
141,141,716828
142,142,666457
143,143,685545
144,144,689705
145,145,685124
146,146,766572
147,147,735986
148,148,972488
149,149,699911
150,150,752253
151,151,719607
152,152,624724
153,153,733587
154,154,708891
155,155,677591
156,156,742198
157,157,667480
158,158,781466
159,159,869912
160,160,747826
161,161,611589
162,162,718224
163,163,694377
164,164,702910
165,165,708535
166,166,723568
167,167,663272
168,168,800444
169,169,730731
170,170,668020
171,171,870888
172,172,568677
173,173,657707
174,174,654419
175,175,678781
176,176,647253
177,177,623395
178,178,689864
179,179,698270
180,180,612055
181,181,666590
182,182,889952
183,183,687042
184,184,586152
185,185,669387
186,186,702415
187,187,622918
188,188,680306
189,189,612704
190,190,637596
191,191,739400
192,192,589351
193,193,799517
194,194,701195
195,195,678916
196,196,701269
197,197,743345
198,198,742860
199,199,641515
200,200,804140
201,201,773089
202,202,668322
203,203,769080
204,204,681567
205,205,884309
206,206,720075
207,207,735419
208,208,694366
209,209,646575
210,210,716596
211,211,663818
212,212,730216
213,213,711471
214,214,632787
215,215,689988
216,216,957913
217,217,737130
218,218,723647
219,219,800766
220,220,710223
221,221,669956
222,222,724196
223,223,642821
224,224,653445
225,225,664985
226,226,642994
227,227,795898
228,228,677650
229,229,680194
230,230,657314
231,231,699702
232,232,720045
233,233,634452
234,234,722675
235,235,711314
236,236,680046
237,237,760727
238,238,912656
239,239,707651
240,240,705265
241,241,722649
242,242,666591
243,243,757136
244,244,825398
245,245,665415
246,246,772725
247,247,795813
248,248,755172
249,249,888714
250,250,754914
251,251,728837
252,252,739121
253,253,805128
254,254,802139
255,255,747347
256,256,855193
257,257,752656
258,258,733896
259,259,739541
260,260,953525
261,261,687019
262,262,738710
263,263,770054
264,264,671489
265,265,786404
266,266,756626
267,267,698135
268,268,839269
269,269,790016
270,270,760012
271,271,974582
272,272,803061
273,273,778660
274,274,754285
275,275,841859
276,276,696019
277,277,806904
278,278,772835
279,279,747587
280,280,768278
281,281,828495
282,282,784341
283,283,1020852
284,284,703496
285,285,744944
286,286,729849
287,287,633006
288,288,854063
289,289,796497
290,290,681272
291,291,822057
292,292,738920
293,293,816025
294,294,908419
295,295,940438
296,296,865563
297,297,915595
298,298,830136
299,299,788176
300,300,810960
301,301,817125
302,302,827220
303,303,896515
304,304,963787
305,305,835892
306,306,773631
307,307,843013
308,308,780438
309,309,782682
310,310,921808
311,311,940037
312,312,1066761
313,313,1110716
314,314,746305
315,315,918956
316,316,865918
317,317,2012591
318,318,2213888
319,319,1974256
320,320,2457528
321,321,2251375
322,322,2088582
323,323,1165213
324,324,1125445
325,325,1070962
326,326,821179
327,327,845295
328,328,961243
329,329,931417
330,330,681460
331,331,859259
332,332,934391
333,333,839719
334,334,805232
335,335,782298
336,336,1064028
337,337,911743
338,338,943792
339,339,1070241
340,340,821490
341,341,932497
342,342,867998
343,343,977905
344,344,1092958
345,345,969246
346,346,1022476
347,347,943871
348,348,972367
349,349,834622
350,350,969396
351,351,1060096
352,352,905623
353,353,1052421
354,354,1193546
355,355,1164271
356,356,1193521
357,357,1204571
358,358,1100646
359,359,1011072
360,360,1129143
361,361,990244
362,362,1097663
363,363,1162597
364,364,1397687
365,365,1161797
366,366,1185444
367,367,1135218
368,368,1222856
369,369,1303480
370,370,1027069
371,371,990373
372,372,1073214
373,373,1070135
374,374,878062
375,375,1037296
376,376,1003121
377,377,1101508
378,378,1026016
379,379,884014
380,380,1069587
381,381,1014138
382,382,952755
383,383,932884
384,384,1074689
385,385,1074271
386,386,965610
387,387,951584
388,388,944717
389,389,877480
390,390,993155
391,391,966957
392,392,915595
393,393,840616
394,394,1053659
395,395,1098279
396,396,936550
397,397,1004469
398,398,1016832
399,399,914311
400,400,949745
401,401,917410
402,402,823603
403,403,990150
404,404,1082664
405,405,1435454
406,406,812970
407,407,1157974
408,408,1129603
409,409,1062736
410,410,1096766
411,411,1025905
412,412,1053984
413,413,975780
414,414,805114
415,415,1007518
416,416,1168248
417,417,974378
418,418,932655
419,419,1007652
420,420,970045
421,421,875580
422,422,969365
423,423,958428
424,424,838511
425,425,1028235
426,426,910332
427,427,1565220
428,428,1024133
429,429,986270
430,430,930117
431,431,1004286
432,432,1009406
433,433,835095
434,434,1021660
435,435,977093
436,436,912070
437,437,963896
438,438,1967071
439,439,959727
440,440,930811
441,441,955976
442,442,941691
443,443,830224
444,444,925342
445,445,834377
446,446,952859
447,447,969196
448,448,1878255
449,449,926285
450,450,936708
451,451,1030911
452,452,1004701
453,453,980891
454,454,941047
455,455,883478
456,456,970768
457,457,932647
458,458,810815
459,459,1671747
460,460,1017382
461,461,955389
462,462,1145353
463,463,1151107
464,464,926538
465,465,961447
466,466,925447
467,467,758133
468,468,908593
469,469,950177
470,470,1907152
471,471,914964
472,472,894294
473,473,907300
474,474,811319
475,475,904162
476,476,909174
477,477,828838
478,478,988736
479,479,882240
480,480,967310
481,481,1781506
482,482,1010412
483,483,900539
484,484,958810
485,485,956021
486,486,857605
487,487,1045648
488,488,1017835
489,489,781836
490,490,1006153
491,491,967056
492,492,1609245
493,493,854821
494,494,888144
495,495,812100
496,496,872263
497,497,881424
498,498,745835
499,499,886899
500,500,873468
501,501,860403
502,502,915068
503,503,2087610
504,504,908898
505,505,814910
506,506,743510
507,507,921034
508,508,908338
509,509,780635
510,510,879827
511,511,848949
512,512,853635
513,513,870959
514,514,901504
515,515,2017793
516,516,935722
517,517,954341
518,518,804113
519,519,854564
520,520,848141
521,521,701111
522,522,825304
523,523,848611
524,524,860413
525,525,838676
526,526,1063580
527,527,859204
528,528,770041
529,529,863255
530,530,816381
531,531,913878
532,532,848828
533,533,876153
534,534,917458
535,535,904379
536,536,854592
537,537,919814
538,538,814672
539,539,945961
540,540,802921
541,541,922545
542,542,935331
543,543,771085
544,544,905371
545,545,829073
546,546,875036
547,547,852084
548,548,762822
549,549,886716
550,550,840741
551,551,844956
552,552,722535
553,553,841715
554,554,839642
555,555,808971
556,556,843607
557,557,866198
558,558,777575
559,559,897954
560,560,878440
561,561,880738
562,562,783726
563,563,855963
564,564,823071
565,565,856187
566,566,851404
567,567,830375
568,568,935198
569,569,871727
570,570,761755
571,571,1002896
572,572,913064
573,573,889027
574,574,771385
575,575,865653
576,576,877925
577,577,820828
578,578,924875
579,579,851447
580,580,850111
581,581,848889
582,582,927314
583,583,727856
584,584,849362
585,585,856685
586,586,864764
587,587,913055
588,588,915106
589,589,782107
590,590,939230
591,591,949117
592,592,850495
593,593,961210
594,594,965819
595,595,968372
596,596,900006
597,597,1021597
598,598,1095032
599,599,897217
600,600,959625
601,601,824438
602,602,910117
603,603,851945
604,604,880392
605,605,762171
606,606,915374
607,607,906676
608,608,909164
609,609,988466
610,610,999733
611,611,877768
612,612,985209
613,613,870632
614,614,885824
615,615,911682
616,616,934940
617,617,891601
618,618,859602
619,619,924298
620,620,1130372
621,621,1090617
622,622,1133625
623,623,1044936
624,624,1145661
625,625,1312572
626,626,1223254
627,627,1055709
628,628,954439
629,629,1204826
630,630,1046748
631,631,1036111
632,632,1025805
633,633,935418
634,634,1053989
635,635,1031603
636,636,908746
637,637,817628
638,638,1024449
639,639,995173
640,640,933274
641,641,991096
642,642,989675
643,643,858312
644,644,894677
645,645,901592
646,646,782975
647,647,923056
648,648,1009140
649,649,904970
650,650,932851
651,651,1033906
652,652,1017769
653,653,1001693
654,654,1067287
655,655,840982
656,656,976411
657,657,923500
658,658,666408
659,659,986701
660,660,960605
661,661,915043
662,662,768613
663,663,822408
664,664,768969
665,665,732294
666,666,769007
667,667,822636
668,668,847609
669,669,805492
670,670,847462
671,671,736155
672,672,777658
673,673,869695
674,674,804247
675,675,800538
676,676,917652
677,677,789914
678,678,865077
679,679,851711
680,680,675748
681,681,905331
682,682,839510
683,683,739253
684,684,795972
685,685,883440
686,686,738489
687,687,822526
688,688,863858
689,689,716703
690,690,814659
691,691,787906
692,692,779445
693,693,883182
694,694,799298
695,695,818949
696,696,779436
697,697,854393
698,698,755893
699,699,742236
700,700,772908
701,701,763407
702,702,799968
703,703,1025685
704,704,908023
705,705,751561
706,706,865685
707,707,800418
708,708,704153
709,709,853206
710,710,804027
711,711,699984
712,712,870036
713,713,821484
714,714,767498
715,715,929964
716,716,872736
717,717,831139
718,718,903010
719,719,866290
720,720,773492
721,721,937839
722,722,1006095
723,723,900369
724,724,841500
725,725,817015
726,726,763354
727,727,734137
728,728,875002
729,729,1048233
730,730,915431
731,731,904816
732,732,1099174
733,733,983116
734,734,954370
735,735,833889
736,736,764192
737,737,775278
738,738,904940
739,739,827649
740,740,782396
741,741,867126
742,742,811067
743,743,675706
744,744,785727
745,745,806680
746,746,769846
747,747,804286
748,748,840787
749,749,861317
750,750,735683
751,751,971582
752,752,855850
753,753,821351
754,754,944488
755,755,893628
756,756,914929
757,757,890320
758,758,807023
759,759,903347
760,760,725861
761,761,859668
762,762,758105
763,763,854935
764,764,836528
765,765,700375
766,766,863765
767,767,779710
768,768,796912
769,769,817934
770,770,735581
771,771,930855
772,772,791393
773,773,763336
774,774,671846
775,775,801464
776,776,830238
777,777,783178
778,778,825978
779,779,843226
780,780,758326
781,781,863757
782,782,968830
783,783,813780
784,784,923106
785,785,1115285
786,786,992810
787,787,932981
788,788,832861
789,789,747820
790,790,832499
791,791,857053
792,792,843309
793,793,808935
794,794,942923
795,795,920951
796,796,839711
797,797,936861
798,798,824911
799,799,753426
800,800,821515
801,801,713839
802,802,816550
803,803,895455
804,804,929741
805,805,696856
806,806,827480
807,807,919629
808,808,818737
809,809,874004
810,810,892918
811,811,803571
812,812,904083
813,813,915132
814,814,893532
815,815,725157
816,816,874598
817,817,805839
818,818,809732
819,819,847789
820,820,749560
821,821,829931
822,822,1018884
823,823,809764
824,824,1028700
825,825,798610
826,826,930335
827,827,822799
828,828,1074015
829,829,1067865
830,830,945331
831,831,903017
832,832,866268
833,833,897957
834,834,970651
835,835,829927
836,836,871853
837,837,941538
838,838,933179
839,839,1064637
840,840,856313
841,841,861444
842,842,744076
843,843,742706
844,844,764278
845,845,738048
846,846,679809
847,847,818230
848,848,784934
849,849,764596
850,850,615972
851,851,806141
852,852,768311
853,853,811466
854,854,731524
855,855,674350
856,856,793526
857,857,832442
858,858,734432
859,859,885260
860,860,831371
861,861,858847
862,862,749783
863,863,772391
864,864,899672
865,865,760888
866,866,861026
867,867,813124
868,868,785409
869,869,837495
870,870,788702
871,871,875295
872,872,885039
873,873,873363
874,874,787763
875,875,843473
876,876,819985
877,877,719186
878,878,830162
879,879,859791
880,880,706059
881,881,813936
882,882,947046
883,883,840829
884,884,779031
885,885,804276
886,886,730006
887,887,843737
888,888,813707
889,889,689831
890,890,843947
891,891,985490
892,892,946660
893,893,1086068
894,894,926135
895,895,841434
896,896,739640
897,897,833952
898,898,823018
899,899,693414
900,900,848594
901,901,867897
902,902,789060
903,903,900313
904,904,979388
905,905,798683
906,906,745760
907,907,749381
908,908,668603
909,909,766143
910,910,733079
911,911,586028
912,912,723456
913,913,740112
914,914,728406
915,915,990548
916,916,705783
917,917,737658
918,918,670307
919,919,743023
920,920,634719
921,921,747606
922,922,751751
923,923,742014
924,924,707509
925,925,705039
926,926,1060404
927,927,658120
928,928,691736
929,929,702610
930,930,610582
931,931,735919
932,932,701010
933,933,576816
934,934,696294
935,935,719826
936,936,826766
937,937,1067632
938,938,731797
939,939,654791
940,940,732256
941,941,746773
942,942,627499
943,943,751062
944,944,790392
945,945,801815
946,946,851422
947,947,892310
948,948,792140
949,949,689065
950,950,729682
951,951,745366
952,952,625922
953,953,761913
954,954,846101
955,955,867689
956,956,851093
957,957,753792
958,958,725935
959,959,1042044
960,960,771259
961,961,784317
962,962,667779
963,963,798513
964,964,770812
965,965,702820
966,966,775487
967,967,895211
968,968,829278
969,969,852989
970,970,1001908
971,971,778712
972,972,807472
973,973,853096
974,974,743992
975,975,790501
976,976,864441
977,977,846369
978,978,837161
979,979,785661
980,980,707361
981,981,927826
982,982,817304
983,983,770783
984,984,666114
985,985,777025
986,986,787796
987,987,787703
988,988,799674
989,989,741106
990,990,814964
991,991,879615
992,992,1014413
993,993,894946
994,994,937290
995,995,959368
996,996,735408
997,997,886349
998,998,907198
999,999,1072033
1000,1000,1046037
1001,1001,991199
1002,1002,842287
1003,1003,1018788
1004,1004,903653
1005,1005,827061
1006,1006,929661
1007,1007,896472
1008,1008,882944
1009,1009,998528
1010,1010,960258
1011,1011,918781
1012,1012,954115
1013,1013,949907
1014,1014,977601
1015,1015,830971
1016,1016,995708
1017,1017,963255
1018,1018,820983
1019,1019,962922
1020,1020,967151
1021,1021,1040820
1022,1022,958749
1023,1023,847861
1024,1024,932727
1025,1025,1035802
1026,1026,999840
1027,1027,847706
1028,1028,1011118
1029,1029,1067652
1030,1030,968326
1031,1031,1031829
1032,1032,990718
1033,1033,919441
1034,1034,1095131
1035,1035,1154600
1036,1036,990422
1037,1037,916646
1038,1038,1062671
1039,1039,1036939
1040,1040,1019877
1041,1041,1001007
1042,1042,935410
1043,1043,995919
1044,1044,1066904
1045,1045,901321
1046,1046,1067305
1047,1047,971720
1048,1048,995277
1049,1049,785423
1050,1050,978193
1051,1051,973082
1052,1052,959474
1053,1053,1082361
1054,1054,1132250
1055,1055,1056274
1056,1056,1038205
1057,1057,844854
1058,1058,1022708
1059,1059,1022092
1060,1060,960913
1061,1061,895891
1062,1062,958186
1063,1063,912988
1064,1064,824229
1065,1065,869005
1066,1066,884784
1067,1067,877346
1068,1068,808351
1069,1069,854702
1070,1070,858018
1071,1071,831792
1072,1072,882866
1073,1073,949456
1074,1074,842155
1075,1075,946453
1076,1076,935063
1077,1077,776803
1078,1078,875656
1079,1079,912696
1080,1080,782798
1081,1081,926550
1082,1082,1020877
1083,1083,879329
1084,1084,899818
1085,1085,931343
1086,1086,872753
1087,1087,770441
1088,1088,935233
1089,1089,857580
1090,1090,869374
1091,1091,876711
1092,1092,923313
1093,1093,932220
1094,1094,941632
1095,1095,913103
1096,1096,850177
1097,1097,933395
1098,1098,927468
1099,1099,822726
1100,1100,914609
1101,1101,905263
1102,1102,780239
1103,1103,836717
1104,1104,958630
1105,1105,917074
1106,1106,847337
1107,1107,920594
1108,1108,911712
1109,1109,1069893
1110,1110,1014642
1111,1111,908524
1112,1112,943202
1113,1113,946158
1114,1114,862575
1115,1115,942095
1116,1116,910735
1117,1117,981076
1118,1118,894257
1119,1119,912381
1120,1120,895428
1121,1121,804435
1122,1122,927443
1123,1123,908583
1124,1124,877603
1125,1125,890391
1126,1126,902306
1127,1127,916896
1128,1128,827143
1129,1129,929617
1130,1130,957302
1131,1131,878234
1132,1132,1068023
1133,1133,1051209
1134,1134,840991
1135,1135,1064706
1136,1136,947840
1137,1137,831842
1138,1138,868258
1139,1139,935753
1140,1140,1028602
1141,1141,815185
1142,1142,963445
1143,1143,815142
1144,1144,971863
1145,1145,976833
1146,1146,964445
1147,1147,933599
1148,1148,892877
1149,1149,919768
1150,1150,913853
1151,1151,912396
1152,1152,959759
1153,1153,889502
1154,1154,976855
1155,1155,978302
1156,1156,867262
1157,1157,992143
1158,1158,902479
1159,1159,820015
1160,1160,962274
1161,1161,948575
1162,1162,870569
1163,1163,880922
1164,1164,964490
1165,1165,788660
1166,1166,928468
1167,1167,915541
1168,1168,891796
1169,1169,876624
1170,1170,745166
1171,1171,1016900
1172,1172,848224
1173,1173,966592
1174,1174,982658
1175,1175,1024309
1176,1176,933932
1177,1177,928096
1178,1178,966614
1179,1179,878243
1180,1180,852917
1181,1181,827972
1182,1182,844212
1183,1183,921298
1184,1184,783721
1185,1185,711036
1186,1186,783343
1187,1187,750094
1188,1188,620182
1189,1189,858122
1190,1190,774370
1191,1191,766000
1192,1192,851111
1193,1193,725948
1194,1194,830417
1195,1195,766360
1196,1196,758041
1197,1197,669991
1198,1198,771367
1199,1199,808953
1200,1200,749374
1201,1201,814456
1202,1202,804327
1203,1203,749924
1204,1204,832525
1205,1205,925776
1206,1206,838878
1207,1207,736647
1208,1208,890307
1209,1209,883365
1210,1210,860498
1211,1211,872992
1212,1212,874174
1213,1213,908334
1214,1214,812763
1215,1215,828112
1216,1216,850305
1217,1217,1003244
1218,1218,945259
1219,1219,796086
1220,1220,936826
1221,1221,868688
1222,1222,834364
1223,1223,892865
1224,1224,859256
1225,1225,761545
1226,1226,790738
1227,1227,773502
1228,1228,740941
1229,1229,842141
1230,1230,726498
1231,1231,720647
1232,1232,782712
1233,1233,722964
1234,1234,657535
1235,1235,704551
1236,1236,740057
1237,1237,736979
1238,1238,831502
1239,1239,807863
1240,1240,727105
1241,1241,594318
1242,1242,742396
1243,1243,713917
1244,1244,937502
1245,1245,848431
1246,1246,761568
1247,1247,819505
1248,1248,783527
1249,1249,846826
1250,1250,777493
1251,1251,823340
1252,1252,813101
1253,1253,792932
1254,1254,783277
1255,1255,791735
1256,1256,693328
1257,1257,784625
1258,1258,761291
1259,1259,702405
1260,1260,656448
1261,1261,800065
1262,1262,758029
1263,1263,771461
1264,1264,794732
1265,1265,755297
1266,1266,793843
1267,1267,818616
1268,1268,694450
1269,1269,888859
1270,1270,776515
1271,1271,936657
1272,1272,721397
1273,1273,806694
1274,1274,766547
1275,1275,706049
1276,1276,762834
1277,1277,671506
1278,1278,794931
1279,1279,843818
1280,1280,657143
1281,1281,806852
1282,1282,738228
1283,1283,770923
1284,1284,689881
1285,1285,741144
1286,1286,687448
1287,1287,679713
1288,1288,729178
1289,1289,766625
1290,1290,687883
1291,1291,801520
1292,1292,917660
1293,1293,690169
1294,1294,788466
1295,1295,695295
1296,1296,771946
1297,1297,786516
1298,1298,840125
1299,1299,824790
1300,1300,788046
1301,1301,825986
1302,1302,777473
1303,1303,695313
1304,1304,798349
1305,1305,849283
1306,1306,930776
1307,1307,766974
1308,1308,761280
1309,1309,718699
1310,1310,808202
1311,1311,715571
1312,1312,624589
1313,1313,707840
1314,1314,747082
1315,1315,798968
1316,1316,723644
1317,1317,736361
1318,1318,812789
1319,1319,699332
1320,1320,758101
1321,1321,734133
1322,1322,676392
1323,1323,785994
1324,1324,832784
1325,1325,703320
1326,1326,749768
1327,1327,774162
1328,1328,721279
1329,1329,734874
1330,1330,797875
1331,1331,667925
1332,1332,800286
1333,1333,859848
1334,1334,717212
1335,1335,819238
1336,1336,776118
1337,1337,883953
1338,1338,762086
1339,1339,843856
1340,1340,826269
1341,1341,843009
1342,1342,975264
1343,1343,947083
1344,1344,690500
1345,1345,816744
1346,1346,810525
1347,1347,864891
1348,1348,874984
1349,1349,901369
1350,1350,861365
1351,1351,901417
1352,1352,929852
1353,1353,813715
1354,1354,881543
1355,1355,795299
1356,1356,716746
1357,1357,678382
1358,1358,863997
1359,1359,814667
1360,1360,811114
1361,1361,957811
1362,1362,848993
1363,1363,817024
1364,1364,943904
1365,1365,604132
1366,1366,678206
1367,1367,754170
1368,1368,806646
1369,1369,893087
1370,1370,916007
1371,1371,893552
1372,1372,955139
1373,1373,786214
1374,1374,731984
1375,1375,560184
1376,1376,679443
1377,1377,744001
1378,1378,911587
1379,1379,1010402
1380,1380,859440
1381,1381,1009085
1382,1382,863096
1383,1383,962943
1384,1384,1020956
1385,1385,842911
1386,1386,883639
1387,1387,859537
1388,1388,734805
1389,1389,804545
1390,1390,801755
1391,1391,785299
1392,1392,678490
1393,1393,844350
1394,1394,838419
1395,1395,915201
1396,1396,869730
1397,1397,689271
1398,1398,777774
1399,1399,816678
1400,1400,652700
1401,1401,926575
1402,1402,846339
1403,1403,770950
1404,1404,725016
1405,1405,782255
1406,1406,791503
1407,1407,727556
1408,1408,863681


==> data/Wiki_Data_Extract-30.csv <==
Index,Time,JobCount
1,1,5408827
2,2,5216435
3,3,4930007
4,4,4616697
5,5,4353125
6,6,4199624
7,7,4172031
8,8,4160581
9,9,4220702
10,10,4187106
11,11,4151407
12,12,4049031
13,13,3936951
14,14,3689933
15,15,3460299
16,16,3200473
17,17,2943001
18,18,2773361
19,19,2703101
20,20,2719051
21,21,2948757
22,22,3110023
23,23,3272702
24,24,3381473
25,25,3586542
26,26,3684386
27,27,3720836
28,28,3711175
29,29,3735170
30,30,3852582
31,31,4182222
32,32,4611065
33,33,5054938
34,34,5478226
35,35,5841154
36,36,6055984
37,37,6219206
38,38,6206639
39,39,6217574
40,40,6078183
41,41,5948135
42,42,5938613
43,43,5917156
44,44,5905412
45,45,5820331
46,46,5703699
47,47,5768547
48,48,5649410
49,49,5430804
50,50,5225166
51,51,4897188
52,52,4530631
53,53,4270015
54,54,4120929
55,55,4111212
56,56,4116204
57,57,4118877
58,58,4110574
59,59,4113343
60,60,4021790
61,61,3871567
62,62,3635326
63,63,3417415
64,64,3172826
65,65,2925855
66,66,2753376
67,67,2682054
68,68,2714340
69,69,2923297
70,70,3075574
71,71,3206371
72,72,3304753
73,73,3533337
74,74,3622159
75,75,3633721
76,76,3634941
77,77,3663991
78,78,3821092
79,79,4065437
80,80,4413511
81,81,4854903
82,82,5249027
83,83,5619120
84,84,5832662
85,85,5985471
86,86,5971729
87,87,6017284
88,88,5890430
89,89,5851262
90,90,5818278
91,91,5784713
92,92,5770479
93,93,5670666
94,94,5641567
95,95,5615063
96,96,5488820
97,97,5322587
98,98,5072168
99,99,4725177
100,100,4369851
101,101,4112479
102,102,3937080
103,103,3901823
104,104,3916813
105,105,3942480
106,106,4010659
107,107,3906944
108,108,3845784
109,109,3707130
110,110,3484814
111,111,3278538
112,112,3032113
113,113,2781181
114,114,2630148
115,115,2569601
116,116,2632109
117,117,2835824
118,118,2963626
119,119,3102601
120,120,3198743
121,121,3367789
122,122,3422848
123,123,3433562
124,124,3397120
125,125,3421033
126,126,3553912
127,127,3741210
128,128,4061750
129,129,4371325
130,130,4692146
131,131,5002802
132,132,5185559
133,133,5304243
134,134,5256041
135,135,5244538
136,136,5121947
137,137,4979617
138,138,4928630
139,139,4919650
140,140,4835479
141,141,4786293
142,142,4720454
143,143,4675827
144,144,4622964
145,145,4461576
146,146,4270309
147,147,3984612
148,148,3682347
149,149,3392372
150,150,3203671
151,151,3042651
152,152,2919469
153,153,2869439
154,154,2807298
155,155,2818554
156,156,2801399
157,157,2788254
158,158,2737825
159,159,2630771
160,160,2498206
161,161,2400760
162,162,2290203
163,163,2209383
164,164,2157297
165,165,2178602
166,166,2243109
167,167,2363601
168,168,2492559
169,169,2640583
170,170,2786160
171,171,2882794
172,172,2933195
173,173,2946376
174,174,2994472
175,175,3128316
176,176,3337528
177,177,3488641
178,178,3654973
179,179,3804447
180,180,3950728
181,181,4126295
182,182,4231153
183,183,4302600
184,184,4349075
185,185,4391122
186,186,4428279
187,187,4366263
188,188,4293845
189,189,4278079
190,190,4254876
191,191,4239522
192,192,4199600
193,193,4173505
194,194,4046978
195,195,3858054
196,196,3635967
197,197,3429445
198,198,3229808
199,199,3101180
200,200,3024236
201,201,2972657
202,202,2933580
203,203,2939795
204,204,2930280
205,205,2906950
206,206,2840901
207,207,2729611
208,208,2645007
209,209,2521933
210,210,2415658
211,211,2318079
212,212,2259393
213,213,2272976
214,214,2331118
215,215,2464723
216,216,2648077
217,217,2919454
218,218,3125731
219,219,3299865
220,220,3389281
221,221,3449829
222,222,3485340
223,223,3609441
224,224,3772812
225,225,3919549
226,226,4085749
227,227,4279072
228,228,4463996
229,229,4754335
230,230,4841649
231,231,4934535
232,232,5040819
233,233,5098473
234,234,5175713
235,235,5307941
236,236,5374721
237,237,5429935
238,238,5404540
239,239,5321481
240,240,5186541
241,241,5021050
242,242,4810924
243,243,4577686
244,244,4276373
245,245,4022175
246,246,3849750
247,247,3804085
248,248,3810697
249,249,3850858
250,250,3823434
251,251,3829346
252,252,3809262
253,253,3778223
254,254,3583076
255,255,3351332
256,256,3120276
257,257,2915040
258,258,2773536
259,259,2687571
260,260,2721981
261,261,2904275
262,262,3036538
263,263,3179555
264,264,3294992
265,265,3542340
266,266,3658658
267,267,3724122
268,268,3732921
269,269,3798647
270,270,4011604
271,271,4264898
272,272,4609843
273,273,5013373
274,274,5393841
275,275,5751436
276,276,5927968
277,277,6127414
278,278,6142041
279,279,6242435
280,280,6171647
281,281,6199451
282,282,6213099
283,283,6245317
284,284,6171721
285,285,6233940
286,286,6235575
287,287,6086112
288,288,5944786
289,289,5768661
290,290,5484303
291,291,5113546
292,292,4771172
293,293,4522233
294,294,4358058
295,295,4322183
296,296,4305328
297,297,4325410
298,298,4250593
299,299,4186127
300,300,4065919
301,301,3926305
302,302,3677520
303,303,3478387
304,304,3193084
305,305,2931952
306,306,2762220
307,307,2707153
308,308,2756201
309,309,2964762
310,310,3086747
311,311,3253918
312,312,3369939
313,313,3577881
314,314,3671004
315,315,3719710
316,316,3702105
317,317,3782694
318,318,3966565
319,319,4193516
320,320,4586442
321,321,5004547
322,322,5390745
323,323,5787869
324,324,6038277
325,325,6191491
326,326,6221266
327,327,6168878
328,328,6192327
329,329,6201518
330,330,6197329
331,331,6213185
332,332,6150525
333,333,6062405
334,334,6051042
335,335,5981288
336,336,5861504
337,337,5661699
338,338,5350922
339,339,5032392
340,340,4685735
341,341,4419061
342,342,4233350
343,343,4195374
344,344,4196482
345,345,4222125
346,346,4219063
347,347,4156379
348,348,4007906
349,349,3883905
350,350,3640169
351,351,3480897
352,352,3189331
353,353,2918834
354,354,2763715
355,355,2718178
356,356,2747792
357,357,2954664
358,358,3107719
359,359,3254334
360,360,3345134
361,361,3563141
362,362,3521966
363,363,3479280
364,364,3646623
365,365,3701912
366,366,3895489
367,367,5058012
368,368,5487066
369,369,5893255
370,370,6095188
371,371,6127835
372,372,6277680
373,373,6344628
374,374,6194859
375,375,6149542
376,376,6076120
377,377,6092664
378,378,6057033
379,379,5967584
380,380,5928010
381,381,5878123
382,382,5899449
383,383,5557498
384,384,5284007
385,385,4911208
386,386,4567920
387,387,4346139
388,388,4177692
389,389,4132024
390,390,4115323
391,391,4165361
392,392,4129124
393,393,4077378
394,394,3968392
395,395,3813402
396,396,3600817
397,397,3423552
398,398,3155550
399,399,2896279
400,400,2744714
401,401,2693691
402,402,2755061
403,403,2957638
404,404,3110436
405,405,3227793
406,406,3278300
407,407,3469629
408,408,3430591
409,409,3475732
410,410,3630751
411,411,3718049
412,412,3891025
413,413,4155139
414,414,4568827
415,415,4982207
416,416,5357382
417,417,5721959
418,418,5944301
419,419,6081512
420,420,6146790
421,421,6184149
422,422,6064215
423,423,6023289
424,424,6031485
425,425,6002753
426,426,5933705
427,427,5854559
428,428,5782767
429,429,5728501
430,430,5580333
431,431,5410511
432,432,5099831
433,433,4758624
434,434,4425254
435,435,4195566
436,436,4012983
437,437,3994568
438,438,3940240
439,439,3948897
440,440,3889967
441,441,3814379
442,442,3761600
443,443,3670115
444,444,3467825
445,445,3273845
446,446,2994836
447,447,2757305
448,448,2614944
449,449,2579702
450,450,2638610
451,451,2835383
452,452,2963655
453,453,3083402
454,454,3196015
455,455,3383208
456,456,3422227
457,457,3339294
458,458,3427196
459,459,3484479
460,460,3598752
461,461,3833074
462,462,4140817
463,463,4487283
464,464,4782406
465,465,5104615
466,466,5236084
467,467,5364967
468,468,5361944
469,469,5359711
470,470,5187969
471,471,5114321
472,472,5039024
473,473,5009654
474,474,4893749
475,475,4769439
476,476,4782904
477,477,4700807
478,478,4618775
479,479,4521979
480,480,4392815
481,481,4097924
482,482,3753869
483,483,3550578
484,484,3310215
485,485,3126166
486,486,2979845
487,487,2915560
488,488,2905283
489,489,2871573
490,490,2864891
491,491,2832065
492,492,2739920
493,493,2678715
494,494,2550758
495,495,2447665
496,496,2334755
497,497,2263548
498,498,2234227
499,499,2274802
500,500,2340161
501,501,2483271
502,502,2658194
503,503,2824251
504,504,2960593
505,505,3077834
506,506,3090966
507,507,3120680
508,508,3208132
509,509,3364541
510,510,3580526
511,511,3743378
512,512,3936176
513,513,4117500
514,514,4262397
515,515,4387087
516,516,4524384
517,517,4572856
518,518,4588367
519,519,4587063
520,520,4563998
521,521,4471875
522,522,4442175
523,523,4439445
524,524,4365875
525,525,4353877
526,526,4285025
527,527,4186479
528,528,4067518
529,529,3924448
530,530,3680033
531,531,3487510
532,532,3302020
533,533,3217557
534,534,3137854
535,535,3088895
536,536,3067018
537,537,3052553
538,538,3063829
539,539,3032390
540,540,2941815
541,541,2785721
542,542,2695267
543,543,2605890
544,544,2504026
545,545,2395468
546,546,2357126
547,547,2378804
548,548,2485341
549,549,2647967
550,550,2852271
551,551,3108060
552,552,3314419
553,553,3498811
554,554,3587083
555,555,3589910
556,556,3703733
557,557,4900268
558,558,5088249
559,559,5011944
560,560,5029633
561,561,5085486
562,562,5132078
563,563,5168114
564,564,5173087
565,565,5153736
566,566,5139374
567,567,5136884
568,568,4898594
569,569,4621085
570,570,4308164
571,571,4090229


==> data/alibaba-2018-10m.csv <==
Time,JobCount
1,1440
2,12934
3,16332
4,10533
5,13844
6,11982
7,16088
8,19020
9,13077
10,11093
11,13840
12,10567
13,9723
14,13542
15,10825
16,9029
17,10649
18,10652
19,9500
20,21900
21,23199
22,29559
23,23324
24,22560
25,10853
26,17403
27,16640
28,15397
29,14494
30,13930
31,12261
32,28280
33,22645
34,19600
35,18990
36,17015
37,19385
38,17882
39,13910
40,13843
41,18957
42,13353
43,13495
44,23056
45,16887
46,21345
47,12131
48,10921
49,9135
50,21867
51,13193
52,10771
53,12713
54,9457
55,8437
56,21175
57,13022
58,10740
59,11964
60,10200
61,9774
62,17570
63,12355
64,11097
65,11052
66,9165
67,7912
68,13738
69,12764
70,12809
71,14233
72,14655
73,12125
74,15289
75,9796
76,7187
77,9549
78,7575
79,6664
80,11970
81,9158
82,9819
83,8839
84,8312
85,8734
86,14315
87,11868
88,11512
89,12201
90,12803
91,11018
92,13045
93,10351
94,11092
95,10890
96,8941
97,11008
98,13097
99,10627
100,10016
101,14579
102,11932
103,15322
104,19593
105,17950
106,15880
107,12737
108,14428
109,12711
110,15522
111,13468
112,12620
113,15804
114,16223
115,18597
116,21188
117,18524
118,21496
119,16645
120,11082
121,8035
122,16000
123,14338
124,12706
125,11589
126,12376
127,8137
128,16609
129,13236
130,12135
131,12549
132,14248
133,8882
134,13133
135,8540
136,8019
137,8994
138,8430
139,5664
140,9629
141,8224
142,9048
143,8346
144,6754
145,5654
146,21652
147,23154
148,12933
149,13253
150,15379
151,11559
152,12087
153,11409
154,12550
155,13309
156,10073
157,8735
158,14552
159,12268
160,6834
161,11820
162,11857
163,9620
164,23191
165,26960
166,22756
167,21729
168,21242
169,10483
170,14410
171,15093
172,15401
173,14805
174,15440
175,13322
176,28797
177,24205
178,19607
179,14016
180,17039
181,17249
182,27996
183,17686
184,21886
185,12961
186,13526
187,13609
188,27402
189,18323
190,16837
191,13701
192,12976
193,9778
194,18376
195,16660
196,14950
197,12451
198,9368
199,9039
200,23049
201,13209
202,13937
203,13542
204,14221
205,10473
206,18166
207,13094
208,12223
209,13723
210,11199
211,9344
212,14588
213,12475
214,10622
215,14252
216,12899
217,8581
218,12509
219,11381
220,10942
221,11094
222,9114
223,11518
224,12385
225,10436
226,11231
227,12291
228,10811
229,11200
230,12546
231,13776
232,13578
233,13420
234,13354
235,12279
236,16430
237,14870
238,11873
239,11366
240,11543
241,10252
242,14668
243,14092
244,12741
245,14856
246,11557
247,10669
248,14335
249,12918
250,14707
251,13169
252,16992
253,14179
254,14708
255,14558
256,13124
257,12386
258,12454
259,10403
260,17337
261,14242
262,10612
263,15022
264,14347
265,14782
266,17458
267,16602
268,16725
269,13084
270,16020
271,13074
272,16705
273,16293
274,11863
275,14719
276,12003
277,11576
278,15905
279,10852
280,8908
281,9459
282,10056
283,6433
284,11504
285,10689
286,9414
287,9593
288,8921
289,7021
290,12278
291,19787
292,18305
293,18441
294,12140
295,9360
296,12655
297,11366
298,12895
299,13607
300,12184
301,10123
302,15746
303,13483
304,11776
305,11785
306,9365
307,8584
308,18846
309,21398
310,21472
311,18867
312,21666
313,21297
314,24776
315,26253
316,24469
317,16832
318,15961
319,19109
320,40765
321,21749
322,13179
323,13957
324,16883
325,17610
326,20848
327,19654
328,22691
329,13416
330,14290
331,11798
332,24725
333,20915
334,22329
335,13631
336,11861
337,10296
338,18837
339,10390
340,10143
341,12754
342,12699
343,9399
344,25926
345,14931
346,13662
347,14741
348,11564
349,11536
350,17163
351,13795
352,11188
353,12058
354,11061
355,9478
356,16228
357,14901
358,11747
359,13284
360,16134
361,11571
362,10334
363,9692
364,8182
365,8339
366,9991
367,7814
368,9774
369,9817
370,8988
371,10514
372,9451
373,9691
374,13234
375,10463
376,11955
377,11952
378,10468
379,12910
380,12607
381,10784
382,9974
383,10123
384,10083
385,8466
386,13087
387,13827
388,13704
389,16530
390,11164
391,9335
392,13915
393,12648
394,11188
395,13621
396,16417
397,11252
398,12918
399,13627
400,11300
401,9098
402,10079
403,11748
404,14003
405,12405
406,8986
407,11269
408,9667
409,10663
410,14862
411,13214
412,13391
413,11172
414,11559
415,10690
416,15994
417,18538
418,13025
419,15586
420,15530
421,12290
422,18301
423,13298
424,10455
425,10129
426,9632
427,7452
428,11910
429,12280
430,11947
431,11107
432,11085
433,9918
434,15957
435,19465
436,19842
437,18505
438,14258
439,10722
440,14144
441,12111
442,9523
443,12357
444,13254
445,8929
446,14352
447,13330
448,9109
449,10688
450,10513
451,10936
452,21590
453,30188
454,30350
455,22188
456,22882
457,17519
458,18114
459,21982
460,18436
461,16217
462,16443
463,15464
464,35312
465,19500
466,20696
467,20203
468,13833
469,18877
470,22185
471,17717
472,14470
473,20266
474,16770
475,12991
476,29732
477,25818
478,27174
479,20868
480,21122
481,18338
482,23114
483,20287
484,17621
485,16900
486,13538
487,11111
488,23005
489,15391
490,12768
491,13888
492,12104
493,10226
494,15426
495,9731
496,6957
497,8879
498,11035
499,8526
500,10220
501,8105
502,8201
503,8194
504,9925
505,8604
506,14510
507,11238
508,8924
509,10050
510,7949
511,7557
512,12711
513,10389
514,10371
515,11494
516,10217
517,9780
518,13821
519,12215
520,13480
521,11164
522,10668
523,10547
524,14597
525,12570
526,11754
527,11715
528,10667
529,7693
530,12061
531,11398
532,10107
533,10266
534,8031
535,7588
536,11548
537,8583
538,8799
539,8627
540,12588
541,5724
542,9891
543,7734
544,8024
545,8903
546,7099
547,8697
548,10452
549,8834
550,20563
551,25837
552,31282
553,34169
554,40439
555,37874
556,43822
557,42761
558,10432
559,7402
560,13594
561,14646
562,13176
563,10128
564,9385
565,8886
566,13106
567,10386
568,11031
569,10206
570,12329
571,9688
572,13494
573,10402
574,7619
575,9629
576,8994
577,8937
578,20438
579,22258
580,15392
581,18708
582,13529
583,11002
584,14683
585,14309
586,12022
587,15630
588,12235
589,7457
590,16741
591,12905
592,11824
593,13716
594,11828
595,10111
596,21510
597,25406
598,28010
599,23972
600,20748
601,16615
602,17038
603,19629
604,16077
605,17803
606,16240
607,14928
608,31883
609,20162
610,17402
611,22051
612,22364
613,20744
614,23076
615,14192
616,16061
617,17821
618,16694
619,18015
620,27125
621,22260
622,19680
623,15395
624,11271
625,10734
626,19217
627,15008
628,10716
629,12191
630,11187
631,9125
632,24171
633,12890
634,9846
635,12877
636,9139
637,8275
638,14295
639,10088
640,9333
641,8947
642,7277
643,5947
644,11139
645,9259
646,7452
647,8452
648,7451
649,6747
650,10029
651,8860
652,8896
653,7510
654,5357
655,5399
656,10209
657,7840
658,5498
659,6810
660,6714
661,5533
662,8310
663,8565
664,7263
665,7378
666,6414
667,6690
668,10536
669,8452
670,6046
671,8785
672,7728
673,8864
674,10175
675,8462
676,8689
677,8548
678,6474
679,6358
680,10781
681,16350
682,16947
683,14244
684,19561
685,12603
686,15585
687,14994
688,13849
689,12392
690,10621
691,10245
692,15428
693,10722
694,10494
695,14304
696,14759
697,9590
698,12361
699,11860
700,14899
701,11912
702,9899
703,7964
704,12497
705,13624
706,10551
707,14558
708,18686
709,15692
710,20133
711,11365
712,10064
713,10427
714,10046
715,11039
716,12743
717,9358
718,10153
719,9255
720,9026
721,6839
722,12647
723,17970
724,15073
725,14195
726,12008
727,10846
728,14576
729,13162
730,14485
731,17327
732,13391
733,10508
734,15645
735,15279
736,12046
737,13947
738,11579
739,8501
740,20853
741,28035
742,27640
743,26291
744,23925
745,16468
746,21603
747,21779
748,16232
749,15195
750,15382
751,15506
752,36423
753,20204
754,19368
755,17979
756,20627
757,16410
758,22009
759,15420
760,19191
761,15521
762,16301
763,12849
764,26116
765,20929
766,17079
767,14566
768,12804
769,11574
770,22165
771,16984
772,12757
773,14429
774,10115
775,9646
776,25036
777,16102
778,11660
779,15222
780,13793
781,11229
782,16659
783,14522
784,12280
785,12145
786,9441
787,8648
788,15602
789,13056
790,11147
791,12049
792,11690
793,11400
794,15697
795,10974
796,10114
797,9775
798,8890
799,7327
800,11374
801,9457
802,9095
803,10269
804,11471
805,10908
806,14349
807,12908
808,12004
809,13504
810,11676
811,10672
812,15926
813,12354
814,12241
815,12292
816,12509
817,14324
818,14933
819,14602
820,13556
821,12956
822,12995
823,12547
824,15858
825,14941
826,12147
827,16857
828,20368
829,15680
830,16364
831,12950
832,13944
833,12384
834,9999
835,9140
836,14134
837,12815
838,10449
839,13866
840,14736
841,11880
842,14528
843,15121
844,14569
845,18224
846,17344
847,12692
848,18331
849,14515
850,17796
851,16351
852,14259
853,11926
854,12208
855,10897
856,10044
857,9231
858,8626
859,16863
860,20260
861,12492
862,9143
863,10185
864,9558
865,7433
866,12465
867,17869
868,15144
869,15154
870,12193
871,11371
872,14344
873,15683
874,11540
875,16329
876,12357
877,10691
878,17446
879,13390
880,13556
881,12089
882,11084
883,9755
884,23043
885,30296
886,25775
887,25976
888,25130
889,15145
890,18637
891,20863
892,17338
893,15435
894,17244
895,15607
896,36914
897,17984
898,17843
899,17221
900,22302
901,16566
902,15238
903,16909
904,14768
905,19964
906,14326
907,16903
908,26345
909,21221
910,18394
911,13789
912,11830
913,9807
914,19695
915,12839
916,10987
917,11324
918,9721
919,8876
920,23746
921,14197
922,13294
923,14630
924,10192
925,10603
926,20058
927,13939
928,9981
929,12651
930,11084
931,11071
932,17403
933,16378
934,13816
935,14134
936,12499
937,9148
938,13757
939,11882
940,10056
941,10949
942,13792
943,8810
944,15580
945,18527
946,15902
947,12578
948,11469
949,9450
950,15161
951,13956
952,13351
953,14105
954,15103
955,12286
956,16192
957,16802
958,14227
959,12655
960,13808
961,12581
962,14255
963,12804
964,11531
965,11213
966,10758
967,11593
968,18454
969,19771
970,15690
971,22463
972,26680
973,18384
974,21128
975,20526
976,18488
977,18768
978,18914
979,18321
980,21578
981,21369
982,17047
983,19800
984,17522
985,15367
986,19753
987,17880
988,18154
989,20902
990,16780
991,10365
992,15878
993,15919
994,15298
995,18382
996,18676
997,20299
998,24307
999,21278
1000,21934
1001,16899
1002,14312
1003,9646
1004,15639
1005,15392
1006,13716
1007,14015
1008,12419
1009,18420
1010,363

==> data/azure-30m-2019-v2.csv <==
Time,JobCount
1,2864
2,2189
3,1949
4,1681
5,1990
6,1405
7,1633
8,2032
9,2030
10,1749
11,1902
12,1683
13,1630
14,1181
15,1925
16,1472
17,1526
18,1302
19,1731
20,1271
21,2182
22,1641
23,1545
24,1813
25,1617
26,1710
27,1498
28,1559
29,2384
30,1525
31,1849
32,1819
33,2555
34,1891
35,1995
36,1455
37,2296
38,2065
39,1566
40,2287
41,2484
42,1596
43,2770
44,2418
45,2045
46,2024
47,2219
48,2247
49,1863
50,1880
51,2301
52,1781
53,1938
54,1411
55,1691
56,1674
57,1638
58,1475
59,1563
60,1324
61,1892
62,1157
63,1124
64,1485
65,1450
66,1123
67,1864
68,1149
69,1779
70,1277
71,1241
72,1377
73,1554
74,1074
75,1502
76,1592
77,1792
78,1253
79,1556
80,1443
81,1650
82,1280
83,1409
84,1499
85,1847
86,1286
87,1528
88,1542
89,1458
90,1057
91,1710
92,1125
93,1405
94,1525
95,1285
96,1476
97,2110
98,1259
99,1338
100,1622
101,1383
102,1325
103,1392
104,1222
105,1462
106,1440
107,1683
108,1408
109,1501
110,1068
111,1146
112,1061
113,1158
114,882
115,1457
116,1204
117,1641
118,919
119,1266
120,1420
121,1522
122,1208
123,1238
124,998
125,1602
126,1304
127,1237
128,1152
129,1699
130,1268
131,1845
132,1243
133,1997
134,1067
135,1185
136,1347
137,1798
138,1031
139,1320
140,1309
141,1311
142,1224
143,1450
144,1586
145,2041
146,1640
147,1696
148,1569
149,1627
150,1181
151,1372
152,1078
153,1754
154,1303
155,1542
156,1033
157,1510
158,1038
159,1595
160,1449
161,1912
162,1514
163,1378
164,1284
165,1813
166,1312
167,1582
168,2100
169,1376
170,1840
171,1470
172,1578
173,2463
174,1526
175,2231
176,2090
177,2593
178,1670
179,2259
180,1722
181,2238
182,1884
183,2261
184,1967
185,2416
186,2207
187,3367
188,2778
189,2038
190,2128
191,2318
192,2115
193,2269
194,2049
195,1903
196,1280
197,1765
198,1864
199,2162
200,1392
201,1856
202,2219
203,1818
204,1395
205,1698
206,1614
207,1476
208,1120
209,1523
210,1312
211,1807
212,1069
213,1730
214,1639
215,1495
216,2074
217,1810
218,2085
219,2173
220,1859
221,1862
222,1568
223,1976
224,1819
225,2028
226,1731
227,2419
228,2486
229,2907
230,2142
231,1918
232,2299
233,2816
234,2436
235,2651
236,2636
237,3357
238,1991
239,2421
240,2557
241,2471
242,1769
243,2192
244,2003
245,2406
246,1403
247,2505
248,1359
249,1875
250,1727
251,1589
252,1519
253,1881
254,1344
255,1526
256,1361
257,1707
258,1821
259,1395
260,1824
261,1920
262,1419
263,1490
264,1497
265,1813
266,1874
267,1561
268,1454
269,1632
270,1414
271,1888
272,1730
273,2074
274,1773
275,2271
276,1810
277,2081
278,2387
279,2009
280,1913
281,2864
282,2135
283,2272
284,1966
285,2372
286,1990
287,2074
288,1816
289,2324
290,1795
291,1584
292,1784
293,1707
294,1465
295,1456
296,1581
297,1605
298,1489
299,1657
300,1146
301,1543
302,1405
303,1674
304,1127
305,1551
306,1436
307,1528
308,1385
309,1819
310,1190
311,1789
312,1651
313,1610
314,2211
315,1416
316,1307
317,1833
318,1646
319,1404
320,1934
321,2141
322,2035
323,1930
324,1557
325,1800
326,483
327,2652
328,3194
329,3255
330,1937
331,2292
332,2092
333,2253
334,1833
335,2447
336,1790
337,3004
338,1946
339,1926
340,1872
341,1510
342,1117
343,1355
344,1072
345,1769
346,1355
347,1681
348,1106
349,1694
350,1091
351,1437
352,1166
353,1621
354,1485
355,1799
356,1454
357,1658
358,1098
359,1496
360,1736
361,1722
362,1687
363,1414
364,1902
365,2180
366,1380
367,1807
368,1746
369,2168
370,1723
371,1817
372,1785
373,1901
374,1917
375,1734
376,1692
377,1884
378,1980
379,2022
380,1901
381,2127
382,2126
383,1838
384,1979
385,1939
386,1849
387,1729
388,1685
389,1588
390,1264
391,1734
392,1126
393,1656
394,1554
395,1646
396,1427
397,1970
398,1394
399,1407
400,1515
401,1285
402,1152
403,1968
404,1381
405,2073
406,1328
407,1576
408,1386
409,1234
410,1260
411,1278
412,1527
413,1866
414,1706
415,1552
416,1408
417,1627
418,1394
419,1169
420,1275
421,2048
422,1418
423,1218
424,1211
425,1765
426,1225
427,1487
428,994
429,1712
430,1372
431,1377
432,1502
433,1649
434,1807
435,1580
436,1351
437,1595
438,1214
439,1427
440,1125
441,1490
442,1449
443,1688
444,1387
445,1636
446,1290
447,2033
448,1114
449,1535
450,1503
451,2021
452,1660
453,1833
454,1219
455,1383
456,1222
457,1316
458,1031
459,1251
460,1342
461,1510
462,1411
463,1368
464,1441
465,1748
466,1665
467,1212
468,1363
469,1705
470,1767
471,1311
472,1483
473,1732
474,1360
475,2131
476,1629
477,2019
478,1667
479,1855
480,1978
481,1913
482,1588
483,2218
484,1401
485,2534
486,1653
487,2160
488,1817
489,2459
490,2082
491,1784
492,2056
493,1982
494,1801
495,2446
496,1640
497,2078
498,2493
499,2170
500,1666
501,2203
502,1660
503,1825
504,1606
505,1733
506,1845
507,1517
508,1801
509,1932
510,1732
511,1964
512,1780
513,2057
514,1864
515,2024
516,1852
517,2226
518,1496
519,1863
520,1758
521,2317
522,1967
523,2342
524,1995
525,2493
526,2122
527,2085
528,1799
529,2045
530,1803
531,1760
532,1771
533,1892
534,1541
535,1517
536,1192
537,2371
538,2043
539,2475
540,1616
541,1826
542,1281
543,1814
544,1224
545,1457
546,1688
547,1480
548,1134
549,2132
550,1085
551,1390
552,1600
553,1540
554,2407
555,1894
556,1577
557,2502
558,1798
559,1862
560,2039
561,3560
562,2303
563,2638
564,2287
565,3384
566,2008
567,2020
568,2556
569,2502
570,2046
571,2018
572,2248
573,1770
574,1850
575,2125
576,2125
577,2473
578,1999
579,1693
580,1626
581,1470
582,1229
583,1536
584,1653
585,2107
586,1656
587,2077
588,1492
589,1869
590,1210
591,1651
592,2214
593,1711
594,1653
595,1879
596,1382
597,1575
598,1340
599,1968
600,1821
601,1833
602,2127
603,1503
604,1707
605,2231
606,1475
607,2148
608,1805
609,2185
610,2493
611,2216
612,1796
613,2006
614,2053
615,2023
616,2034
617,2526
618,2068
619,2128
620,2791
621,2116
622,1905
623,1898
624,1866
625,2057
626,1984
627,2573
628,1535
629,1569
630,1206
631,3103
632,910
633,2302
634,2055
635,1809
636,1527
637,2518
638,2664
639,1809
640,1779
641,1840
642,2284
643,1605
644,1528
645,1725
646,1495
647,1919
648,1958
649,2204
650,1797
651,1719
652,1805
653,1663
654,1719
655,1900
656,1828
657,2332
658,2236
659,2044
660,1998
661,2237
662,1879
663,2249
664,1811
665,2191
666,2187
667,2235
668,2012
669,1820
670,1862
671,1979
672,1932
673,2192
674,1981
675,2048
676,2317
677,1592
678,1639
679,2003
680,1396
681,1814
682,1655
683,1647
684,2062
685,1848
686,1349
687,1493
688,1366
689,1965
690,2700
691,2457
692,1670
693,2203
694,1386
695,1541
696,1509
697,1771
698,1403
699,1656
700,1710
701,1963
702,1810
703,1567
704,1703
705,2057
706,1676
707,2306
708,2071
709,2209
710,1464
711,1748
712,1994
713,2929
714,2242
715,1796
716,1771
717,1589
718,1401
719,1738
720,1519
721,2163
722,1820
723,1690
724,1267
725,1741
726,1069
727,1231
728,981
729,1407
730,1383
731,1688
732,1544
733,1855
734,1242
735,1165
736,1042
737,799
738,1027
739,914
740,746
741,1306
742,1374
743,1106
744,1000
745,1134
746,1173
747,1247
748,1243
749,2227
750,1135
751,1234
752,1529
753,1964
754,1364
755,1512
756,1223
757,1728
758,1070
759,1397
760,861
761,1141
762,959
763,1034
764,835
765,1358
766,1034
767,1377
768,1221
769,1635
770,1723
771,1963
772,1305
773,1707
774,1232
775,1523
776,1425
777,1646
778,1451
779,1597
780,1375
781,1632
782,1253
783,1656
784,1252
785,1408
786,1911
787,1853
788,1343
789,1668
790,1358
791,1650
792,1485
793,2006
794,1192
795,1729
796,1257
797,1794
798,1442
799,1472
800,1273
801,1708
802,1428
803,1439
804,1268
805,1760
806,1295
807,1462
808,1420
809,1494
810,1209
811,1585
812,1235
813,2202
814,1673
815,1425
816,1162
817,1639
818,1471
819,1520
820,1526
821,1654
822,1143
823,1183
824,1209
825,1869
826,1520
827,1809
828,1215
829,1965
830,1235
831,1375
832,1638
833,2127
834,2182
835,1908
836,1793
837,1844
838,1646
839,1424
840,1724
841,1828
842,2175
843,1793
844,1576
845,1803
846,1602
847,1916
848,1620
849,1975
850,2330
851,2332
852,2415
853,2356
854,1919
855,1505
856,1330
857,2400
858,1901
859,2748
860,1931
861,2339
862,2239
863,2115
864,2158
865,2381
866,1848
867,1831
868,1416
869,1499
870,1124
871,1114
872,1185
873,1565
874,1575
875,1366
876,1283
877,1522
878,1188
879,1291
880,962
881,1585
882,1688
883,1549
884,1337
885,1549
886,1055
887,1984
888,1295
889,1612
890,1761
891,1200
892,1711
893,1940
894,1859
895,1682
896,1743
897,2010
898,1894
899,1880
900,1591
901,1945
902,2115
903,1613
904,1894
905,2439
906,2195
907,2121
908,1937
909,2292
910,1981
911,1868
912,1830
913,1852
914,1825
915,1647
916,1793
917,1664
918,1073
919,1154
920,1575
921,1714
922,1477
923,1449
924,1422
925,1639
926,1550
927,1383
928,1531
929,1350
930,1440
931,1249
932,1354
933,2045
934,1137
935,1340
936,1715
937,1592
938,1958
939,1636
940,1619
941,1799
942,1206
943,1526
944,2108
945,1873
946,1888
947,1787
948,1573
949,2360
950,1821
951,1609
952,1688
953,1863
954,2574
955,2401
956,1469
957,2542
958,1915
959,2108
960,1629
961,1942
962,1650
963,1491
964,1529
965,2205
966,1607
967,2180
968,1626
969,2177
970,1817
971,2143
972,1907
973,2090
974,1330
975,1633
976,1996
977,1543
978,1737
979,1974
980,1131
981,2074
982,2147
983,1751
984,1890
985,1750
986,1914
987,2021
988,1723
989,1848
990,1905
991,1848
992,2240
993,2318
994,2115
995,2635
996,2128
997,2540
998,2204
999,1986
1000,1832
1001,2189
1002,2138
1003,2656
1004,2080
1005,2646
1006,3124
1007,1835
1008,1658
1009,2000
1010,1575
1011,1832
1012,2161
1013,1712
1014,1638
1015,1332
1016,1427
1017,2184
1018,1805
1019,2023
1020,1737
1021,2042
1022,1309
1023,1821
1024,1925
1025,2047
1026,1823
1027,2263
1028,1413
1029,1626
1030,1781
1031,1896
1032,1892
1033,1768
1034,2428
1035,1601
1036,1564
1037,1948
1038,1472
1039,1987
1040,1960
1041,2189
1042,1810
1043,1696
1044,1919
1045,2034
1046,1849
1047,1834
1048,1140
1049,3049
1050,1826
1051,1949
1052,1982
1053,2339
1054,2347
1055,1786
1056,1278
1057,1740
1058,1527
1059,1546
1060,1096
1061,1525
1062,867
1063,1106
1064,1115
1065,1276
1066,1185
1067,1508
1068,938
1069,2550
1070,1258
1071,1178
1072,919
1073,767
1074,1121
1075,1049
1076,800
1077,1862
1078,946
1079,1597
1080,794
1081,1073
1082,1367
1083,959
1084,1091
1085,1727
1086,885
1087,1251
1088,1055
1089,1697
1090,1004
1091,1950
1092,1312
1093,1506
1094,1005
1095,892
1096,1096
1097,1317
1098,749
1099,1259
1100,635
1101,904
1102,778
1103,961
1104,710
1105,1303
1106,1041
1107,1251
1108,1043
1109,1257
1110,882
1111,1017
1112,916
1113,1270
1114,1158
1115,1333
1116,852
1117,1521
1118,877
1119,1098
1120,1177
1121,925
1122,1265
1123,1044
1124,1409
1125,1213
1126,857
1127,969
1128,829
1129,1109
1130,1118
1131,1081
1132,909
1133,1545
1134,1008
1135,1452
1136,1141
1137,1439
1138,1076
1139,1115
1140,1053
1141,1436
1142,1050
1143,1078
1144,1074
1145,1134
1146,740
1147,1319
1148,1009
1149,1283
1150,1079
1151,961
1152,682
1153,1476
1154,1092
1155,1376
1156,818
1157,1395
1158,643
1159,770
1160,595
1161,1546
1162,1451
1163,2225
1164,1479
1165,2200
1166,2078
1167,3841
1168,2561
1169,3390
1170,2985
1171,2566
1172,3577
1173,1272
1174,1116
1175,3232
1176,1919
1177,3933
1178,1444
1179,1173
1180,1232
1181,1631
1182,2800
1183,2334
1184,2963
1185,1575
1186,1522
1187,1606
1188,1799
1189,2523
1190,1753
1191,2052
1192,1487
1193,1962
1194,2011
1195,2123
1196,2214
1197,2044
1198,1718
1199,2420
1200,2056
1201,2174
1202,1318
1203,1638
1204,1707
1205,1824
1206,1352
1207,1723
1208,1583
1209,2014
1210,1760
1211,1908
1212,1659
1213,1571
1214,2152
1215,1853
1216,2135
1217,1712
1218,2701
1219,1603
1220,1707
1221,1956
1222,1452
1223,2136
1224,1583
1225,1690
1226,2257
1227,1808
1228,1405
1229,2001
1230,1490
1231,1446
1232,1352
1233,1990
1234,1724
1235,1701
1236,2008
1237,2155
1238,2133
1239,1596
1240,1725
1241,1767
1242,1962
1243,2377
1244,1944
1245,2272
1246,1533
1247,2388
1248,1896
1249,2512
1250,1432
1251,1399
1252,1425
1253,1991
1254,1045
1255,1389
1256,1429
1257,1531
1258,1851
1259,1611
1260,1259
1261,1830
1262,1529
1263,1507
1264,1163
1265,1351
1266,1571
1267,2057
1268,2389
1269,2384
1270,1842
1271,2262
1272,2084
1273,2414
1274,2257
1275,1940
1276,2382
1277,2115
1278,1979
1279,2009
1280,2266
1281,2608
1282,2092
1283,2347
1284,2837
1285,2865
1286,2329
1287,2358
1288,2400
1289,2582
1290,2091
1291,2277
1292,2345
1293,2485
1294,2372
1295,2948
1296,2463
1297,2658
1298,2067
1299,2433
1300,1610
1301,1865
1302,1811
1303,1935
1304,2034
1305,2379
1306,1843
1307,1718
1308,1598
1309,1956
1310,1484
1311,1987
1312,1277
1313,2030
1314,1838
1315,1289
1316,1647
1317,1614
1318,1565
1319,1861
1320,2156
1321,1929
1322,1679
1323,1591
1324,1695
1325,1832
1326,1220
1327,1747
1328,1559
1329,2239
1330,1456
1331,1764
1332,1537
1333,2061
1334,1965
1335,2686
1336,2569
1337,2089
1338,2019
1339,2567
1340,2166
1341,2367
1342,2413
1343,2064
1344,1443
1345,1961
1346,1897
1347,1984
1348,1450
1349,2143
1350,1228
1351,1762
1352,1458
1353,2166
1354,2133
1355,2269
1356,1425
1357,2141
1358,1405
1359,1853
1360,1667
1361,1893
1362,2019
1363,1898
1364,1632
1365,1754
1366,1568
1367,1858
1368,1473
1369,2394
1370,1994
1371,1565
1372,2373
1373,1963
1374,1679
1375,1939
1376,1555
1377,2620
1378,1943
1379,2179
1380,2195
1381,2465
1382,2134
1383,2549
1384,2131
1385,2198
1386,1771
1387,2768
1388,1840
1389,1911
1390,1560
1391,1590
1392,1441
1393,1516
1394,1366
1395,1499
1396,1234
1397,1507
1398,1077
1399,1198
1400,894
1401,1210
1402,1228
1403,1707
1404,1048
1405,1573
1406,1210
1407,1006
1408,1204
1409,1360
1410,1814
1411,1423
1412,825
1413,1472
1414,1159
1415,1797
1416,1136
1417,1174
1418,655
1419,1064
1420,967
1421,1358
1422,1077
1423,1537
1424,1187
1425,1260
1426,981
1427,999
1428,804
1429,1647
1430,1095
1431,1140
1432,813
1433,1012
1434,682
1435,1070
1436,903
1437,1709
1438,1423
1439,1326
1440,650

==> data/azure-serverless-1hr.csv <==
Time,JobCount
0,32862030
1,32746554
2,34385569
3,33641370
4,34801510
5,35755033
6,36833099
7,37482678
8,38373149
9,38723405
10,38699044
11,39174320
12,39972583
13,42127795
14,42411965
15,42343865
16,41567253
17,41411550
18,41430908
19,40189503
20,38318973
21,37268987
22,35015334
23,34246902
24,34958501
25,34324960
26,34516243
27,34828501
28,34738907
29,35132837
30,36569513
31,37904462
32,38799430
33,38409782
34,38285616
35,38508418
36,41253740
37,41590277
38,41564203
39,41587186
40,40770148
41,40653120
42,41186119
43,40459589
44,39269345
45,39740066
46,38223852
47,37252733
48,36862285
49,36657169
50,36156725
51,34839746
52,34585093
53,35418122
54,35986727
55,36756221
56,37277997
57,38433832
58,38020151
59,38677225
60,39067977
61,40902868
62,41104822
63,41124672
64,39792373
65,41008056
66,45263895
67,40480672
68,40108646
69,38861635
70,38140466
71,37269906
72,37566686
73,38109090
74,36684083
75,36385195
76,36134563
77,37489275
78,38656178
79,40306862
80,40809500
81,40470665
82,39224242
83,40338126
84,41568147
85,43210640
86,42952325
87,41529327
88,40618668
89,41497839
90,41545369
91,40267000
92,39435323
93,37203052
94,36923395
95,35171343
96,35074480
97,33955395
98,34163741
99,33555116
100,33179403
101,36617981
102,38201841
103,39633790
104,39712841
105,39864839
106,40309430
107,40643933
108,41188817
109,42881833
110,42000107
111,41421209
112,40594518
113,39872505
114,40492323
115,39752713
116,37936245
117,37603602
118,34879372
119,33399510
120,32807479
121,33456178
122,33609815
123,34579018
124,34614387
125,34844179
126,36238407
127,37293240
128,37142640
129,36509318
130,36665178
131,36965350
132,37007530
133,39286043
134,38711318
135,34727247
136,33300560
137,32997409
138,33937607
139,32925289
140,31975362
141,32449957
142,31255742
143,30936876
144,31657537
145,32907076
146,33419771
147,37156632
148,33842355
149,35080182
150,34738928
151,33590198
152,33187004
153,32604656
154,32862207
155,32509131
156,32700061
157,35458825
158,39451912
159,37371280
160,34057289
161,33557961
162,32913916
163,32291248
164,31731017
165,33024735
166,31889861
167,31027510
168,30629199
169,29937581
170,30894034
171,30692284
172,30768400
173,32248494
174,34084376
175,36097074
176,35123916
177,35183387
178,36369241
179,37504447
180,38904558
181,40145548
182,41206260
183,41654717
184,39429885
185,39478989
186,39174707
187,37477565
188,37157878
189,36802403
190,36019801
191,34396803
192,33554713
193,32730981
194,32065044
195,31308301
196,32107441
197,33366916
198,33296779
199,34730445
200,32900739
201,33403610
202,35754511
203,34042752
204,36133214
205,38263472
206,38591875
207,38083712
208,38302181
209,46384103
210,42726264
211,38374851
212,38379348
213,37623416
214,36892683
215,35931076
216,35668057
217,35209620
218,34343712
219,33846888
220,33498727
221,33151445
222,34637625
223,35870515
224,34723201
225,35604973
226,35426515
227,35262382
228,36804257
229,38808680
230,38301791
231,38425886
232,39034926
233,39840333
234,38054756
235,36550915
236,37199483
237,37457851
238,37396365
239,35328181
240,36177986
241,33869412
242,33879959
243,33177625
244,33577955
245,34550254
246,35966575
247,37987624
248,36744683
249,38741592
250,38084972
251,38301309
252,41068855
253,42777952
254,39925499
255,40200301
256,38380399
257,38648447
258,39257529
259,38396647
260,37157035
261,34864525
262,34248816
263,32281599
264,33041543
265,31814757
266,31557722
267,30695288
268,31244233
269,33148413
270,33346725
271,34721838
272,34720797
273,35592485
274,36423441
275,37215327
276,38715174
277,39521414
278,37561192
279,38836581
280,39616130
281,40736445
282,44139778
283,42943975
284,41223128
285,40871396
286,40881310
287,38166987
288,38815632
289,36498561
290,35745474
291,34659548
292,35600055
293,37809006
294,38867534
295,41646205
296,40950311
297,39365002
298,38930760
299,38203545
300,39117454
301,40247433
302,40770211
303,40859715
304,40997084
305,40837126
306,40670920
307,39490164
308,37880281
309,37363901
310,36991944
311,36897894
312,37591144
313,36135866
314,36485373
315,36492232
316,36595628
317,38197093
318,39086935
319,40183917
320,40503018
321,40801131
322,39445746
323,38762696
324,40363145
325,41137449
326,41782091
327,39598292
328,40109427
329,40724383
330,41113160
331,39336728
332,38813980
333,38925582
334,38074656
335,37146661


==> data/facebookextract-10.csv <==
Index,Time,JobCount
1,1,34
2,2,31
3,3,46
4,4,46
5,5,29
6,6,44
7,7,87
8,8,100
9,9,76
10,10,69
11,11,68
12,12,49
13,13,15
14,14,47
15,15,111
16,16,124
17,17,136
18,18,93
19,19,37
20,20,19
21,21,27
22,22,45
23,23,37
24,24,33
25,25,63
26,26,68
27,27,72
28,28,75
29,29,63
30,30,128
31,31,25
32,32,29
33,33,46
34,34,37
35,35,44
36,36,50
37,37,27
38,38,38
39,39,18
40,40,10
41,41,11
42,42,24
43,43,57
44,44,95
45,45,91
46,46,30
47,47,15
48,48,10
49,49,32
50,50,45
51,51,43
52,52,48
53,53,30
54,54,10
55,55,113
56,56,94
57,57,103
58,58,79
59,59,82
60,60,106
61,61,68
62,62,16
63,63,15
64,64,23
65,65,25
66,66,26
67,67,31
68,68,57
69,69,38
70,70,39
71,71,35
72,72,23
73,73,25
74,74,25
75,75,50
76,76,41
77,77,46
78,78,46
79,79,10
80,80,18
81,81,12
82,82,16
83,83,3
84,84,18
85,85,47
86,86,50
87,87,63
88,88,36
89,89,45
90,90,39
91,91,46
92,92,48
93,93,46
94,94,26
95,95,48
96,96,44
97,97,51
98,98,27
99,99,26
100,100,49
101,101,53
102,102,38
103,103,23
104,104,32
105,105,26
106,106,29
107,107,14
108,108,45
109,109,122
110,110,108
111,111,84
112,112,43
113,113,12
114,114,13
115,115,33
116,116,48
117,117,52
118,118,30
119,119,28
120,120,38
121,121,28
122,122,22
123,123,37
124,124,38
125,125,30
126,126,34
127,127,42
128,128,18
129,129,23
130,130,73
131,131,78
132,132,65
133,133,26
134,134,26
135,135,40
136,136,40
137,137,48
138,138,33
139,139,89
140,140,65
141,141,32
142,142,23
143,143,44
144,144,90


==> data/test-results-to-map/azure-2019-v2-30m.csv <==
Time,Transformer truth,Transformer predicted,LSTM truth,LSTM predicted
1,1782,1415,1782,1633
2,1382,1522,1382,1577
3,1478,1320,1478,1644
4,1509,1543,1509,1137
5,1655,1380,1655,1492
6,1964,1599,1964,1383
7,1641,1782,1641,1664
8,1886,1743,1886,1684
9,1335,1603,1335,1697
10,1972,1471,1972,1611
11,1606,1777,1606,1343
12,2065,1883,2065,1946
13,1260,1837,1260,1684
14,1235,1437,1235,1743
15,1254,1375,1254,1585
16,1676,1634,1676,1488
17,971,1367,971,1255
18,1228,1260,1228,1562
19,1257,1266,1257,1227
20,1333,1382,1333,1650
21,1572,1216,1572,1390
22,1393,1583,1393,1584
23,1131,1383,1131,1123
24,1556,1516,1556,1415
25,1332,1374,1332,1042
26,1316,1466,1316,1110
27,1059,1338,1059,1229
28,1199,1431,1199,1467
29,1363,1113,1363,1400
30,1726,1496,1726,1374
31,1973,1416,1973,1006
32,1969,2038,1969,1728
33,1565,1590,1565,1581
34,1879,1486,1879,1464
35,1746,1801,1746,1568
36,1992,1928,1992,1679
37,1875,1796,1875,1735
38,1638,1763,1638,1746
39,1968,1433,1968,1858
40,1769,1855,1769,2016
41,1667,1500,1667,1779
42,1690,1686,1690,1834
43,1881,1580,1881,1607
44,2137,2035,2137,1983
45,1752,1842,1752,1962
46,1942,1748,1942,2282
47,2307,1609,2307,1996
48,2328,2120,2328,1896
49,1928,1971,1928,2176
50,1950,1846,1950,2181
51,1981,1853,1981,1765
52,2117,2129,2117,2108
53,1751,1873,1751,1857
54,1890,1694,1890,2306
55,1940,1704,1940,1831
56,2045,1847,2045,1942
57,1961,1684,1961,1822
58,2390,1833,2390,2003
59,2028,1973,2028,1789
60,2174,2089,2174,1884
61,1733,1855,1733,1611
62,2006,1737,2006,1829
63,1392,1681,1392,2041
64,1582,1614,1582,1801
65,1542,1198,1542,1246
66,1635,1481,1635,1313
67,1708,1487,1708,1205
68,1966,1858,1966,1520
69,1566,1778,1566,1775
70,1473,1580,1473,1901
71,1383,1390,1383,1465
72,1650,1633,1650,1600
73,1298,1417,1298,1730
74,1673,1448,1673,1486
75,1144,1566,1144,1807
76,1706,1473,1706,1570
77,1562,1597,1562,1681
78,1153,1660,1153,1581
79,1420,1202,1420,1477
80,1395,1612,1395,1492
81,1359,1166,1359,910
82,1580,1399,1580,1443
83,1799,1432,1799,1390
84,1630,2005,1630,1605
85,1444,1488,1444,1675
86,1378,1517,1378,1554
87,1456,1380,1456,1551
88,1558,1676,1558,1983
89,1102,1364,1102,1537
90,1494,1369,1494,1690
91,1354,1416,1354,1828
92,1861,1602,1861,1711
93,1278,1708,1278,1488
94,1507,1455,1507,1143
95,1338,1390,1338,1465
96,1729,1617,1729,1480
97,1657,1374,1657,1446
98,2195,1503,2195,1813
99,2107,1946,2107,1968
100,1750,2178,1750,2041
101,1697,1602,1697,1878
102,2106,1660,2106,1913
103,1807,1841,1807,1976
104,1957,1795,1957,1984
105,1991,1648,1991,2248
106,1731,1842,1731,2036
107,1268,1617,1268,1778
108,1654,1534,1654,1834
109,1606,1568,1606,1476
110,1671,1670,1671,1333
111,1273,1412,1273,1261
112,1790,1636,1790,1535
113,1108,1454,1108,1869
114,1506,1312,1506,1649
115,1279,1388,1279,1293
116,1807,1387,1807,1741
117,1782,1672,1782,1440
118,1884,1727,1884,1722
119,1254,1690,1254,1490
120,1788,1549,1788,1635
121,1239,1545,1239,1273
122,1574,1428,1574,1679
123,1435,1484,1435,1057
124,1603,1683,1603,1550
125,1697,1529,1697,1516
126,1607,1705,1607,1697
127,1409,1404,1409,1479
128,1500,1628,1500,1782
129,1361,1264,1361,1405
130,1577,1413,1577,1747
131,1290,1441,1290,1782
132,1977,1396,1977,1561
133,1679,1805,1679,1802
134,1359,1665,1359,1720
135,1961,1386,1961,1547
136,1656,1845,1656,1665
137,1444,1452,1444,1631
138,1638,1538,1638,1624
139,1351,1538,1351,1748
140,2145,1598,2145,1943
141,1641,1867,1641,1663
142,1817,1679,1817,2239
143,1829,1506,1829,1605
144,2030,1977,2030,1726
145,1783,1709,1783,1570
146,2093,1735,2093,1666
147,1781,1893,1781,1776
148,1831,1998,1831,2099
149,1512,1695,1512,1527
150,2256,1570,2256,1871
151,1564,1898,1564,1944
152,1617,1701,1617,2054
153,1355,1429,1355,1811
154,1377,1485,1377,1848
155,1266,1361,1266,1072
156,1322,1532,1322,1557
157,1210,1264,1210,1174
158,1310,1417,1310,1566
159,1112,1390,1112,1256
160,1316,1651,1316,1528
161,995,1235,995,1348
162,1085,1271,1085,1462
163,858,1235,858,1068
164,1094,1223,1094,1371
165,1108,1061,1108,1313
166,1465,1218,1465,1366
167,973,1382,973,942
168,1365,1478,1365,1792
169,1094,1253,1094,702
170,942,1363,942,692
171,1090,1280,1090,910
172,1206,1458,1206,989
173,1544,1120,1544,1013
174,1253,1662,1253,1496
175,807,1346,807,966
176,1289,1239,1289,1615
177,1056,1172,1056,757
178,1532,1285,1532,1049
179,1039,1384,1039,1191
180,1067,1286,1067,1354
181,680,1064,680,1020
182,985,1015,985,797
183,913,820,913,330
184,1204,1415,1204,732
185,995,1219,995,1010
186,1338,1346,1338,1173
187,1077,1361,1077,835
188,1131,1468,1131,1222
189,923,1073,923,403
190,937,1295,937,955
191,791,470,791,1153
192,1420,1232,1420,705
193,1008,1197,1008,938
194,1042,1284,1042,1023
195,798,1264,798,769
196,946,1261,946,956
197,700,1076,700,115
198,990,1019,990,436
199,865,828,865,150
200,1466,1365,1466,779
201,1253,1218,1253,1513
202,1181,1411,1181,1048

==> data/test-results-to-map/fb-10m_test.csv <==
Time,Transformer truth,Transformer predicted,LSTM truth,LSTM predicted
1,26,27,26,20
2,40,47,26,14
3,40,44,41,37
4,48,32,41,30
5,33,33,48,32
6,89,37,33,41
7,65,67,90,25
8,32,62,65,46
9,23,51,32,50
10,44,45,24,39
11,90,26,45,3

==> data/test-results-to-map/google-30m_test.csv <==
Time,Transformer truth,Transformer prediction,LSTM Truth,LSTM prediction
0,921298,809860,921298,949708
1,783721,924168,783721,869208
2,711036,832721,711037,903266
3,783343,791018,783343,923914
4,750094,766688,750094,870834
5,620182,857101,620183,822388
6,858122,722928,858122,841130
7,774370,753316,774370,820073
8,766000,765702,766001,806346
9,851111,759663,851111,779426
10,725948,768308,725948,900458
11,830417,774663,830418,843627
12,766360,762845,766360,808645
13,758041,756295,758042,790002
14,669991,765561,669991,789198
15,771367,735963,771368,801562
16,808953,779965,808953,775312
17,749374,778178,749375,827996
18,814456,750417,814457,836617
19,804327,767533,804328,825890
20,749924,785430,749924,796220
21,832525,729727,832525,817292
22,925776,741286,925776,851142
23,838878,787742,838879,824960
24,736647,757197,736647,803878
25,890307,769504,890308,800126
26,883365,845716,883366,827955
27,860498,812194,860499,825037
28,872992,801210,872993,873630
29,874174,779807,874174,849863
30,908334,778756,908335,847223
31,812763,816147,812764,934294
32,828112,739659,828112,838398
33,850305,733060,850305,851566
34,1003245,811417,1003245,853425
35,945259,883633,945259,912814
36,796086,855184,796087,930622
37,936826,785532,936827,898340
38,868688,769198,868689,927431
39,834364,774532,834365,847365
40,892865,754992,892865,880522
41,859256,802285,859256,891623
42,761545,783580,761545,852119
43,790738,772010,790738,847932
44,773502,760693,773503,885834
45,740941,762685,740941,851097
46,842141,771801,842141,804894
47,726498,797026,726499,837059
48,720647,778709,720647,848000
49,782712,770145,782713,838089
50,722964,759371,722964,818550
51,657535,760556,657536,776336
52,704551,766163,704551,813419
53,740057,742031,740057,786807
54,736979,735704,736979,741070
55,831502,750751,831502,763827
56,807863,763647,807864,843419
57,727105,790184,727106,827998
58,594318,801668,594319,772014
59,742396,760042,742396,776119
60,713917,763395,713917,752819
61,937502,757194,937503,773295
62,848431,798043,848432,796577
63,761568,791944,761569,796681
64,819505,712573,819506,804798
65,783527,749866,783528,810270
66,846826,781200,846827,799187
67,777493,812692,777494,824168
68,823340,805516,823340,827902
69,813101,772030,813101,803164
70,792932,728842,792933,817073
71,783277,715144,783278,863335
72,791735,724342,791735,810788
73,693328,753043,693329,786063
74,784625,761984,784625,768205
75,761291,759097,761291,799460
76,702405,744277,702406,790451
77,656448,733574,656449,785926
78,800065,746385,800065,752812
79,758029,790861,758029,724332
80,771461,780794,771462,740111
81,794732,767808,794733,775006
82,755297,750779,755298,774743
83,793843,747577,793844,801765
84,818616,760174,818616,793396
85,694450,762132,694450,739726
86,888859,730121,888860,787188
87,776515,771932,776515,782348
88,936657,747849,936658,817105
89,721397,798767,721397,859072
90,806694,791957,806694,834770
91,766547,779142,766547,819043
92,706049,765304,706049,791519
93,762834,758143,762835,802534
94,671506,765081,671506,785192
95,794931,774083,794932,722672
96,843818,729544,843818,778584
97,657143,759110,657143,815759
98,806852,761035,806853,797193
99,738228,804761,738228,742792
100,770923,817142,770923,800634
101,689881,751006,689881,761517
102,741144,731713,741144,766299
103,687448,721160,687448,734727
104,679713,707239,679713,731324
105,729178,741814,729179,743403
106,766625,758660,766626,768006
107,687883,745300,687883,731692
108,801520,731939,801521,788455
109,917660,742156,917660,736272
110,690169,845561,690170,783028
111,788466,770674,788466,760361
112,695295,790793,695295,752866
113,771946,764832,771946,729934
114,786516,753839,786517,772686
115,840125,790633,840125,778984
116,824790,805951,824791,751772
117,788046,802158,788046,819543
118,825986,779362,825986,847374
119,777473,759960,777474,774027
120,695313,789178,695313,814465
121,798349,821980,798350,813093
122,849283,813870,849283,745089
123,930776,789793,930777,814175
124,766974,853662,766974,868168
125,761280,761542,761281,841358
126,718699,771343,718700,752902
127,808202,810770,808203,789241
128,715571,802763,715572,816306
129,624589,730843,624590,759067
130,707840,764906,707840,744274
131,747082,784936,747083,777189
132,798968,823330,798969,714718
133,723644,757523,723644,794777
134,736361,764078,736362,818819
135,812789,767176,812790,753261
136,699332,724149,699332,763850
137,758101,762588,758101,772049
138,734133,766963,734134,765904
139,676392,756525,676393,729803
140,785994,748893,785995,729527
141,832784,766933,832784,766081
142,703320,812255,703320,782297
143,749768,778961,749768,812092
144,774162,786726,774162,767736
145,721279,779148,721279,793627
146,734874,771886,734874,779573
147,797875,778374,797875,774171
148,667925,792301,667926,714540
149,800286,751061,800286,774004
150,859848,771554,859849,782281
151,717212,762495,717212,727572
152,819238,765797,819239,778472
153,776118,812132,776119,790880
154,883953,807957,883953,776791
155,762086,801173,762087,840866
156,843856,765857,843856,786297
157,826269,768891,826270,824541
158,843009,773049,843010,779791
159,975265,816041,975265,856274
160,947083,802469,947083,890130
161,690500,801979,690501,844739
162,816744,775909,816744,837779
163,810525,807860,810526,833913
164,864891,832692,864892,849961
165,874984,775274,874985,868422
166,901369,774747,901369,852380
167,861365,790762,861365,823125
168,901417,737995,901418,876198
169,929852,817738,929852,906948
170,813715,810474,813715,862892
171,881543,770386,881544,848207
172,795299,771585,795299,918536
173,716746,772525,716747,802158
174,678382,773672,678383,857435
175,863997,772921,863997,814830
176,814667,814298,814667,812363
177,811114,783370,811114,806558
178,957811,771145,957811,850474
179,848993,831114,848993,886579
180,817024,813685,817024,802406
181,943904,783575,943905,876425
182,604132,822836,604132,870465
183,678206,742479,678206,778019
184,754170,749454,754170,771714
185,806646,777983,806646,750801
186,893087,809843,893088,846180
187,916007,805166,916007,868891
188,893552,821110,893552,862602
189,955139,784451,955140,844765
190,786214,805692,786215,856093
191,731984,783009,731985,903044
192,560184,733048,560184,807936
193,679443,729942,679444,877059
194,744001,751986,744001,616814
195,911587,765873,911587,767770
196,1010403,804470,1010403,856610
197,859440,823440,859441,1058145
198,1009086,724747,1009086,831519
199,863096,789117,863097,861101
200,962944,754750,962944,938101
201,1020957,790511,1020957,938907
202,842911,819892,842912,930081
203,883639,752413,883639,947515
204,859537,750384,859538,881454
205,734805,749746,734805,911971
206,804545,743835,804545,855137
207,801755,775589,801755,852768
208,785299,773432,785299,934117
209,678490,753467,678490,901148
210,844350,732203,844351,833274
211,838419,757226,838420,757285
212,915201,771398,915201,754085
213,869730,778696,869730,816571
214,689271,771741,689271,782175
215,777774,724900,777775,794582
216,816678,736392,816679,785462
217,652700,753968,652701,828060
218,926575,767335,926575,813257
219,846339,795216,846339,752669
220,770950,781301,770950,858530
221,725016,757074,725017,804873
222,782255,750210,782255,840256
223,791503,755248,791503,923013
224,727556,728101,727557,828195

==> data/vmextract-1hr.csv <==
Index,Time,JobCount
1,1,851
2,2,1179
3,3,1236
4,4,771
5,5,1253
6,6,1968
7,7,1814
8,8,1325
9,9,1628
10,10,2293
11,11,1879
12,12,1915
13,13,1850
14,14,1320
15,15,1912
16,16,1884
17,17,1587
18,18,1522
19,19,2085
20,20,1968
21,21,1757
22,22,1189
23,23,2435
24,24,958
25,25,1340
26,26,1098
27,27,1310
28,28,1327
29,29,1710
30,30,1653
31,31,2190
32,32,1478
33,33,2009
34,34,1816
35,35,1681
36,36,1747
37,37,1708
38,38,1497
39,39,2168
40,40,1980
41,41,1502
42,42,1977
43,43,1634
44,44,1458
45,45,2050
46,46,1238
47,47,1203
48,48,1204
49,49,1443
50,50,1272
51,51,1399
52,52,1421
53,53,1963
54,54,1857
55,55,1988
56,56,1915
57,57,1870
58,58,2245
59,59,2610
60,60,2815
61,61,1777
62,62,1932
63,63,2545
64,64,2543
65,65,2578
66,66,2181
67,67,2629
68,68,2187
69,69,2175
70,70,1619
71,71,1400
72,72,1486
73,73,1286
74,74,1433
75,75,1411
76,76,1576
77,77,1850
78,78,1464
79,79,2023
80,80,2176
81,81,2201
82,82,1988
83,83,2214
84,84,2496
85,85,2410
86,86,2128
87,87,2657
88,88,3165
89,89,2512
90,90,2788
91,91,2625
92,92,2638
93,93,2086
94,94,1489
95,95,2063
96,96,2135
97,97,1926
98,98,1688
99,99,1590
100,100,1620
101,101,1738
102,102,2504
103,103,2079
104,104,1889
105,105,1882
106,106,2739
107,107,2763
108,108,2580
109,109,2915
110,110,2745
111,111,2685
112,112,3191
113,113,2734
114,114,3188
115,115,2901
116,116,2993
117,117,2272
118,118,1967
119,119,2687
120,120,2372
121,121,1840
122,122,1635
123,123,1718
124,124,1596
125,125,1975
126,126,2127
127,127,2161
128,128,2083
129,129,2663
130,130,3049
131,131,2518
132,132,2853
133,133,2785
134,134,3027
135,135,3449
136,136,3536
137,137,2814
138,138,2194
139,139,2734
140,140,2443
141,141,1963
142,142,1423
143,143,1240
144,144,2163
145,145,1933
146,146,1467
147,147,1407
148,148,1288
149,149,1732
150,150,1468
151,151,1904
152,152,1683
153,153,2250
154,154,2007
155,155,2424
156,156,1865
157,157,1528
158,158,1674
159,159,1717
160,160,2325
161,161,1362
162,162,1397
163,163,2264
164,164,2040
165,165,1828
166,166,1477
167,167,2099
168,168,1749
169,169,1131
170,170,1605
171,171,1464
172,172,877
173,173,1629
174,174,2101
175,175,2208
176,176,2042
177,177,2199
178,178,2648
179,179,2131
180,180,2222
181,181,2282
182,182,2007
183,183,2191
184,184,2958
185,185,1917
186,186,1841
187,187,1949
188,188,1357
189,189,2235
190,190,1357
191,191,1719
192,192,2138
193,193,1032
194,194,2023
195,195,1348
196,196,1638
197,197,1577
198,198,2073
199,199,2153
200,200,1811
201,201,2303
202,202,2148
203,203,2296
204,204,3207
205,205,2539
206,206,2557
207,207,3792
208,208,3144
209,209,2188
210,210,2647
211,211,2192
212,212,2155
213,213,2910
214,214,2005
215,215,1866
216,216,2054
217,217,2282
218,218,1996
219,219,1895
220,220,1509
221,221,2604
222,222,2271
223,223,2348
224,224,2056
225,225,1946
226,226,2056
227,227,2430
228,228,2576
229,229,2131
230,230,2918
231,231,3531
232,232,3912
233,233,3124
234,234,2330
235,235,2505
236,236,2824
237,237,1830
238,238,1977
239,239,2097
240,240,1978
241,241,1845
242,242,1969
243,243,1935
244,244,1975
245,245,1884
246,246,2299
247,247,1894
248,248,1872
249,249,2060
250,250,2031
251,251,2278
252,252,2683
253,253,2250
254,254,2882
255,255,2794
256,256,3030
257,257,2801
258,258,2875
259,259,4142
260,260,2858
261,261,1942
262,262,2018
263,263,2238
264,264,2177
265,265,1911
266,266,1861
267,267,1411
268,268,1381
269,269,1841
270,270,2195
271,271,2512
272,272,1717
273,273,1950
274,274,2439
275,275,2202
276,276,2883
277,277,2684
278,278,3444
279,279,3442
280,280,4015
281,281,2868
282,282,2167
283,283,2518
284,284,2667
285,285,2424
286,286,1508
287,287,1699
288,288,2589
289,289,2061
290,290,1561
291,291,2102
292,292,1864
293,293,1812
294,294,1921
295,295,2456
296,296,1910
297,297,2154
298,298,2290
299,299,2860
300,300,2943
301,301,2221
302,302,3062
303,303,3653
304,304,4090
305,305,3400
306,306,3089
307,307,2808
308,308,3359
309,309,2869
310,310,2015
311,311,3467
312,312,1979
313,313,2097
314,314,1811
315,315,1389
316,316,1101
317,317,1841
318,318,2004
319,319,2180
320,320,2649
321,321,2595
322,322,2857
323,323,2646
324,324,3031
325,325,1846
326,326,2561
327,327,2606
328,328,2638
329,329,2531
330,330,1959
331,331,2594
332,332,2775
333,333,2808
334,334,1701
335,335,1502
336,336,2598
337,337,2459
338,338,1577
339,339,2203
340,340,1891
341,341,1825
342,342,1819
343,343,2291
344,344,2046
345,345,3009
346,346,3228
347,347,2750
348,348,2940
349,349,2192
350,350,2898
351,351,2387
352,352,3246
353,353,2262
354,354,3102
355,355,2040
356,356,3536
357,357,2166
358,358,2045
359,359,1586
360,360,2423
361,361,2442
362,362,2264
363,363,1803
364,364,1959
365,365,2217
366,366,2108
367,367,3320
368,368,2370
369,369,2182
370,370,2533
371,371,2678
372,372,2440
373,373,2585
374,374,1920
375,375,3164
376,376,3084
377,377,2663
378,378,2853
379,379,3360
380,380,3243
381,381,3658
382,382,2967
383,383,3073
384,384,3623
385,385,2642
386,386,3183
387,387,2346
388,388,2716
389,389,3030
390,390,3635
391,391,2300
392,392,2529
393,393,2990
394,394,2855
395,395,4246
396,396,2776
397,397,3689
398,398,3000
399,399,4243
400,400,4888
401,401,3811
402,402,2948
403,403,3287
404,404,2777
405,405,2396
406,406,2737
407,407,2199
408,408,3501
409,409,2623
410,410,2956
411,411,2134
412,412,1955
413,413,2089
414,414,2158
415,415,2192
416,416,2434
417,417,1697
418,418,2682
419,419,3272
420,420,3347
421,421,3170
422,422,5155
423,423,5709
424,424,5492
425,425,3921
426,426,4736
427,427,4394
428,428,2725
429,429,3994
430,430,2915
431,431,1740
432,432,3930
433,433,3349
434,434,2776
435,435,3538
436,436,2349
437,437,2776
438,438,3827
439,439,2925
440,440,2975
441,441,3697
442,442,3062
443,443,2959
444,444,4333
445,445,2281
446,446,3004
447,447,3599
448,448,4066
449,449,3358
450,450,2461
451,451,2419
452,452,2795
453,453,2541
454,454,2158
455,455,1462
456,456,2346
457,457,1870
458,458,1439
459,459,1650
460,460,1355
461,461,1379
462,462,2337
463,463,1777
464,464,1889
465,465,1861
466,466,2593
467,467,3774
468,468,3100
469,469,2617
470,470,3436
471,471,5284
472,472,5132
473,473,3541
474,474,3292
475,475,4672
476,476,4472
477,477,3840
478,478,3911
479,479,3052
480,480,3071
481,481,3065
482,482,2224
483,483,2948
484,484,2645
485,485,2715
486,486,3334
487,487,4101
488,488,3887
489,489,3848
490,490,4165
491,491,3598
492,492,3777
493,493,3351
494,494,2820
495,495,2536
496,496,3562
497,497,3340
498,498,2639
499,499,3633
500,500,2777
501,501,2885
502,502,2804
503,503,2652
504,504,2909
505,505,2423
506,506,2174
507,507,2305
508,508,2611
509,509,2743
510,510,2432
511,511,2737
512,512,2570
513,513,3381
514,514,3296
515,515,3541
516,516,3262
517,517,2734
518,518,2523
519,519,3371
520,520,3048
521,521,2996
522,522,3724
523,523,3909
524,524,3209
525,525,3131
526,526,3527
527,527,2771
528,528,3513
529,529,3228
530,530,2987
531,531,2580
532,532,2586
533,533,2865
534,534,3768
535,535,3675
536,536,2542
537,537,2669
538,538,3228
539,539,3751
540,540,3038
541,541,4047
542,542,3435
543,543,4774
544,544,4520
545,545,3444
546,546,3195
547,547,3768
548,548,3333
549,549,3593
550,550,3564
551,551,2634
552,552,2434
553,553,3365
554,554,2607
555,555,1751
556,556,2369
557,557,1342
558,558,2994
559,559,2345
560,560,2374
561,561,3110
562,562,2909
563,563,3555
564,564,3760
565,565,3201
566,566,3881
567,567,4559
568,568,3815
569,569,4043
570,570,4428
571,571,3726
572,572,4336
573,573,2809
574,574,3322
575,575,3005
576,576,2631
577,577,2095
578,578,3498
579,579,1490
580,580,3138
581,581,2495
582,582,3196
583,583,2260
584,584,3180
585,585,1876
586,586,2893
587,587,3490
588,588,3580
589,589,2081
590,590,5247
591,591,4228
592,592,2626
593,593,3635
594,594,4342
595,595,2291
596,596,4612
597,597,2338
598,598,3611
599,599,3198
600,600,2979
601,601,2750
602,602,3366
603,603,1783
604,604,2155
605,605,2191
606,606,2950
607,607,3256
608,608,3223
609,609,2334
610,610,3833
611,611,3472
612,612,2934
613,613,3515
614,614,4882
615,615,5150
616,616,5684
617,617,4036
618,618,3932
619,619,4044
620,620,4989
621,621,4291
622,622,4857
623,623,3972
624,624,3561
625,625,2284
626,626,3220
627,627,1924
628,628,3286
629,629,2429
630,630,3041
631,631,3107
632,632,3246
633,633,2051
634,634,3725
635,635,4660
636,636,2477
637,637,4758
638,638,4481
639,639,5472
640,640,4483
641,641,4082
642,642,3309
643,643,3192
644,644,4164
645,645,2555
646,646,3605
647,647,3205
648,648,2030
649,649,2678
650,650,2420
651,651,2098
652,652,2404
653,653,2034
654,654,2462
655,655,3333
656,656,3250
657,657,2733
658,658,2889
659,659,3780
660,660,2375
661,661,2453
662,662,3026
663,663,3226
664,664,3066
665,665,2575
666,666,2439
667,667,3200
668,668,3786
669,669,2615
670,670,2926
671,671,3480
672,672,2724
673,673,2167
674,674,2277
675,675,2073
676,676,2381
677,677,2095
678,678,2610
679,679,2546
680,680,3264
681,681,2599
682,682,2941
683,683,3625
684,684,3243
685,685,3159
686,686,3742
687,687,3460
688,688,4291
689,689,3758
690,690,3273
691,691,2621
692,692,2672
693,693,2237
694,694,1841
695,695,1445
696,696,1614
697,697,1925
698,698,1075
699,699,1819
700,700,1985
701,701,1771
702,702,2579
703,703,1975
704,704,1588
705,705,2235
706,706,1845
707,707,2160
708,708,2187
709,709,2084
710,710,1946

